REFIT: A Unified Watermark Removal Framework For Deep Learning Systems With Limited Data

Training deep neural networks from scratch could be computationally expensive and requires a lot of training data. Recent work has explored different watermarking techniques to protect the pre-trained deep neural networks from potential copyright infringements. However, these techniques could be vulnerable to watermark removal attacks. In this work, we propose REFIT, a unified watermark removal framework based on fine-tuning, which does not rely on the knowledge of the watermarks, and is effective against a wide range of watermarking schemes. In particular, we conduct a comprehensive study of a realistic attack scenario where the adversary has limited training data, which has not been emphasized in prior work on attacks against watermarking schemes. To effectively remove the watermarks without compromising the model functionality under this weak threat model, we propose two techniques that are incorporated into our fine-tuning framework: (1) an adaption of the elastic weight consolidation (EWC) algorithm, which is originally proposed for mitigating the catastrophic forgetting phenomenon; and (2) unlabeled data augmentation (AU), where we leverage auxiliary unlabeled data from other sources. Our extensive evaluation shows the effectiveness of REFIT against diverse watermark embedding schemes. In particular, both EWC and AU significantly decrease the amount of labeled training data needed for effective watermark removal, and the unlabeled data samples used for AU do not necessarily need to be drawn from the same distribution as the benign data for model evaluation. The experimental results demonstrate that our fine-tuning based watermark removal attacks could pose real threats to the copyright of pre-trained models, and thus highlight the importance of further investigating the watermarking problem and proposing more robust watermark embedding schemes against the attacks.

==> fig/doubling_lr_partial/log_inclr_cifar100_partial0.2_trial1_0.00001_fine.tune.all.layers_300_per20_2.txt <==
Test results:
Loss: 0.001 | Acc: 100.000% (100/100)
Test results:
Loss: 1.279 | Acc: 73.370% (7337/10000)
Epoch: 0
Loss: 0.042 | Acc: 99.320% (49660/50000)
Test results:
Loss: 1.254 | Acc: 73.720% (7372/10000)
Test results:
Loss: 0.255 | Acc: 93.000% (93/100)
Epoch: 1
Loss: 0.042 | Acc: 99.326% (49663/50000)
Test results:
Loss: 1.261 | Acc: 73.560% (7356/10000)
Test results:
Loss: 0.257 | Acc: 94.000% (94/100)
Epoch: 2
Loss: 0.041 | Acc: 99.322% (49661/50000)
Test results:
Loss: 1.257 | Acc: 73.750% (7375/10000)
Test results:
Loss: 0.251 | Acc: 93.000% (93/100)
Epoch: 3
Loss: 0.040 | Acc: 99.356% (49678/50000)
Test results:
Loss: 1.248 | Acc: 73.810% (7381/10000)
Test results:
Loss: 0.246 | Acc: 95.000% (95/100)
Epoch: 4
Loss: 0.040 | Acc: 99.398% (49699/50000)
Test results:
Loss: 1.256 | Acc: 73.630% (7363/10000)
Test results:
Loss: 0.257 | Acc: 93.000% (93/100)
Epoch: 5
Loss: 0.041 | Acc: 99.372% (49686/50000)
Test results:
Loss: 1.262 | Acc: 73.740% (7374/10000)
Test results:
Loss: 0.244 | Acc: 94.000% (94/100)
Epoch: 6
Loss: 0.039 | Acc: 99.402% (49701/50000)
Test results:
Loss: 1.257 | Acc: 73.730% (7373/10000)
Test results:
Loss: 0.244 | Acc: 93.000% (93/100)
Epoch: 7
Loss: 0.039 | Acc: 99.418% (49709/50000)
Test results:
Loss: 1.252 | Acc: 73.800% (7380/10000)
Test results:
Loss: 0.238 | Acc: 93.000% (93/100)
Epoch: 8
Loss: 0.039 | Acc: 99.412% (49706/50000)
Test results:
Loss: 1.256 | Acc: 73.540% (7354/10000)
Test results:
Loss: 0.241 | Acc: 93.000% (93/100)
Epoch: 9
Loss: 0.039 | Acc: 99.410% (49705/50000)
Test results:
Loss: 1.252 | Acc: 73.770% (7377/10000)
Test results:
Loss: 0.238 | Acc: 94.000% (94/100)
Epoch: 10
Loss: 0.039 | Acc: 99.446% (49723/50000)
Test results:
Loss: 1.250 | Acc: 73.830% (7383/10000)
Test results:
Loss: 0.245 | Acc: 94.000% (94/100)
Epoch: 11
Loss: 0.039 | Acc: 99.438% (49719/50000)
Test results:
Loss: 1.251 | Acc: 73.770% (7377/10000)
Test results:
Loss: 0.240 | Acc: 94.000% (94/100)
Epoch: 12
Loss: 0.039 | Acc: 99.400% (49700/50000)
Test results:
Loss: 1.255 | Acc: 73.870% (7387/10000)
Test results:
Loss: 0.254 | Acc: 94.000% (94/100)
Epoch: 13
Loss: 0.038 | Acc: 99.464% (49732/50000)
Test results:
Loss: 1.251 | Acc: 73.840% (7384/10000)
Test results:
Loss: 0.244 | Acc: 94.000% (94/100)
Epoch: 14
Loss: 0.038 | Acc: 99.426% (49713/50000)
Test results:
Loss: 1.253 | Acc: 73.850% (7385/10000)
Test results:
Loss: 0.248 | Acc: 94.000% (94/100)
Epoch: 15
Loss: 0.038 | Acc: 99.382% (49691/50000)
Test results:
Loss: 1.251 | Acc: 73.670% (7367/10000)
Test results:
Loss: 0.260 | Acc: 94.000% (94/100)
Epoch: 16
Loss: 0.039 | Acc: 99.448% (49724/50000)
Test results:
Loss: 1.259 | Acc: 73.730% (7373/10000)
Test results:
Loss: 0.255 | Acc: 94.000% (94/100)
Epoch: 17
Loss: 0.038 | Acc: 99.502% (49751/50000)
Test results:
Loss: 1.250 | Acc: 73.760% (7376/10000)
Test results:
Loss: 0.255 | Acc: 93.000% (93/100)
Epoch: 18
Loss: 0.038 | Acc: 99.438% (49719/50000)
Test results:
Loss: 1.248 | Acc: 73.780% (7378/10000)
Test results:
Loss: 0.250 | Acc: 93.000% (93/100)
Epoch: 19
Loss: 0.038 | Acc: 99.474% (49737/50000)
Test results:
Loss: 1.248 | Acc: 73.800% (7380/10000)
Test results:
Loss: 0.260 | Acc: 94.000% (94/100)
Epoch: 20
Loss: 0.037 | Acc: 99.462% (49731/50000)
Test results:
Loss: 1.249 | Acc: 73.890% (7389/10000)
Test results:
Loss: 0.249 | Acc: 94.000% (94/100)
Epoch: 21
Loss: 0.037 | Acc: 99.490% (49745/50000)
Test results:
Loss: 1.254 | Acc: 73.880% (7388/10000)
Test results:
Loss: 0.257 | Acc: 94.000% (94/100)
Epoch: 22
Loss: 0.036 | Acc: 99.540% (49770/50000)
Test results:
Loss: 1.251 | Acc: 73.800% (7380/10000)
Test results:
Loss: 0.244 | Acc: 94.000% (94/100)
Epoch: 23
Loss: 0.036 | Acc: 99.498% (49749/50000)
Test results:
Loss: 1.247 | Acc: 73.940% (7394/10000)
Test results:
Loss: 0.260 | Acc: 94.000% (94/100)
Epoch: 24
Loss: 0.037 | Acc: 99.462% (49731/50000)
Test results:
Loss: 1.254 | Acc: 73.560% (7356/10000)
Test results:
Loss: 0.246 | Acc: 94.000% (94/100)
Epoch: 25
Loss: 0.037 | Acc: 99.464% (49732/50000)
Test results:
Loss: 1.255 | Acc: 73.810% (7381/10000)
Test results:
Loss: 0.255 | Acc: 93.000% (93/100)
Epoch: 26
Loss: 0.035 | Acc: 99.520% (49760/50000)
Test results:
Loss: 1.257 | Acc: 73.700% (7370/10000)
Test results:
Loss: 0.253 | Acc: 94.000% (94/100)
Epoch: 27
Loss: 0.035 | Acc: 99.512% (49756/50000)
Test results:
Loss: 1.252 | Acc: 73.880% (7388/10000)
Test results:
Loss: 0.258 | Acc: 93.000% (93/100)
Epoch: 28
Loss: 0.035 | Acc: 99.538% (49769/50000)
Test results:
Loss: 1.248 | Acc: 73.790% (7379/10000)
Test results:
Loss: 0.254 | Acc: 94.000% (94/100)
Epoch: 29
Loss: 0.036 | Acc: 99.492% (49746/50000)
Test results:
Loss: 1.251 | Acc: 73.940% (7394/10000)
Test results:
Loss: 0.247 | Acc: 94.000% (94/100)
Epoch: 30
Loss: 0.035 | Acc: 99.550% (49775/50000)
Test results:
Loss: 1.255 | Acc: 73.870% (7387/10000)
Test results:
Loss: 0.243 | Acc: 94.000% (94/100)
Epoch: 31
Loss: 0.036 | Acc: 99.518% (49759/50000)
Test results:
Loss: 1.250 | Acc: 73.770% (7377/10000)
Test results:
Loss: 0.260 | Acc: 93.000% (93/100)
Epoch: 32
Loss: 0.035 | Acc: 99.552% (49776/50000)
Test results:
Loss: 1.253 | Acc: 74.020% (7402/10000)
Test results:
Loss: 0.246 | Acc: 94.000% (94/100)
Epoch: 33
Loss: 0.034 | Acc: 99.564% (49782/50000)
Test results:
Loss: 1.244 | Acc: 73.750% (7375/10000)
Test results:
Loss: 0.245 | Acc: 94.000% (94/100)
Epoch: 34
Loss: 0.034 | Acc: 99.566% (49783/50000)
Test results:
Loss: 1.245 | Acc: 73.800% (7380/10000)
Test results:
Loss: 0.255 | Acc: 94.000% (94/100)
Epoch: 35
Loss: 0.035 | Acc: 99.546% (49773/50000)
Test results:
Loss: 1.254 | Acc: 74.020% (7402/10000)
Test results:
Loss: 0.247 | Acc: 92.000% (92/100)
Epoch: 36
Loss: 0.034 | Acc: 99.570% (49785/50000)
Test results:
Loss: 1.245 | Acc: 73.850% (7385/10000)
Test results:
Loss: 0.252 | Acc: 94.000% (94/100)
Epoch: 37
Loss: 0.033 | Acc: 99.600% (49800/50000)
Test results:
Loss: 1.256 | Acc: 73.760% (7376/10000)
Test results:
Loss: 0.261 | Acc: 92.000% (92/100)
Epoch: 38
Loss: 0.034 | Acc: 99.582% (49791/50000)
Test results:
Loss: 1.256 | Acc: 73.870% (7387/10000)
Test results:
Loss: 0.256 | Acc: 93.000% (93/100)
Epoch: 39
Loss: 0.034 | Acc: 99.564% (49782/50000)
Test results:
Loss: 1.253 | Acc: 74.000% (7400/10000)
Test results:
Loss: 0.257 | Acc: 94.000% (94/100)
Epoch: 40
Loss: 0.033 | Acc: 99.586% (49793/50000)
Test results:
Loss: 1.253 | Acc: 73.690% (7369/10000)
Test results:
Loss: 0.264 | Acc: 93.000% (93/100)
Epoch: 41
Loss: 0.032 | Acc: 99.646% (49823/50000)
Test results:
Loss: 1.258 | Acc: 73.720% (7372/10000)
Test results:
Loss: 0.256 | Acc: 93.000% (93/100)
Epoch: 42
Loss: 0.032 | Acc: 99.596% (49798/50000)
Test results:
Loss: 1.254 | Acc: 73.840% (7384/10000)
Test results:
Loss: 0.253 | Acc: 93.000% (93/100)
Epoch: 43
Loss: 0.032 | Acc: 99.620% (49810/50000)
Test results:
Loss: 1.254 | Acc: 73.910% (7391/10000)
Test results:
Loss: 0.245 | Acc: 94.000% (94/100)
Epoch: 44
Loss: 0.032 | Acc: 99.614% (49807/50000)
Test results:
Loss: 1.255 | Acc: 73.710% (7371/10000)
Test results:
Loss: 0.252 | Acc: 94.000% (94/100)
Epoch: 45
Loss: 0.031 | Acc: 99.652% (49826/50000)
Test results:
Loss: 1.256 | Acc: 73.930% (7393/10000)
Test results:
Loss: 0.257 | Acc: 94.000% (94/100)
Epoch: 46
Loss: 0.031 | Acc: 99.642% (49821/50000)
Test results:
Loss: 1.259 | Acc: 73.800% (7380/10000)
Test results:
Loss: 0.251 | Acc: 94.000% (94/100)
Epoch: 47
Loss: 0.030 | Acc: 99.644% (49822/50000)
Test results:
Loss: 1.252 | Acc: 73.860% (7386/10000)
Test results:
Loss: 0.241 | Acc: 94.000% (94/100)
Epoch: 48
Loss: 0.031 | Acc: 99.650% (49825/50000)
Test results:
Loss: 1.261 | Acc: 73.820% (7382/10000)
Test results:
Loss: 0.248 | Acc: 94.000% (94/100)
Epoch: 49
Loss: 0.030 | Acc: 99.668% (49834/50000)
Test results:
Loss: 1.258 | Acc: 73.720% (7372/10000)
Test results:
Loss: 0.262 | Acc: 93.000% (93/100)
Epoch: 50
Loss: 0.030 | Acc: 99.668% (49834/50000)
Test results:
Loss: 1.249 | Acc: 73.970% (7397/10000)
Test results:
Loss: 0.248 | Acc: 94.000% (94/100)
Epoch: 51
Loss: 0.030 | Acc: 99.696% (49848/50000)
Test results:
Loss: 1.259 | Acc: 73.760% (7376/10000)
Test results:
Loss: 0.252 | Acc: 92.000% (92/100)
Epoch: 52
Loss: 0.030 | Acc: 99.668% (49834/50000)
Test results:
Loss: 1.259 | Acc: 73.950% (7395/10000)
Test results:
Loss: 0.248 | Acc: 94.000% (94/100)
Epoch: 53
Loss: 0.030 | Acc: 99.694% (49847/50000)
Test results:
Loss: 1.255 | Acc: 73.750% (7375/10000)
Test results:
Loss: 0.254 | Acc: 94.000% (94/100)
Epoch: 54
Loss: 0.030 | Acc: 99.672% (49836/50000)
Test results:
Loss: 1.260 | Acc: 73.760% (7376/10000)
Test results:
Loss: 0.247 | Acc: 94.000% (94/100)
Epoch: 55
Loss: 0.030 | Acc: 99.682% (49841/50000)
Test results:
Loss: 1.256 | Acc: 73.800% (7380/10000)
Test results:
Loss: 0.246 | Acc: 94.000% (94/100)
Epoch: 56
Loss: 0.029 | Acc: 99.682% (49841/50000)
Test results:
Loss: 1.257 | Acc: 73.790% (7379/10000)
Test results:
Loss: 0.251 | Acc: 94.000% (94/100)
Epoch: 57
Loss: 0.028 | Acc: 99.734% (49867/50000)
Test results:
Loss: 1.258 | Acc: 73.870% (7387/10000)
Test results:
Loss: 0.249 | Acc: 94.000% (94/100)
Epoch: 58
Loss: 0.028 | Acc: 99.674% (49837/50000)
Test results:
Loss: 1.261 | Acc: 73.720% (7372/10000)
Test results:
Loss: 0.254 | Acc: 94.000% (94/100)
Epoch: 59
Loss: 0.029 | Acc: 99.718% (49859/50000)
Test results:
Loss: 1.259 | Acc: 73.720% (7372/10000)
Test results:
Loss: 0.262 | Acc: 93.000% (93/100)
Epoch: 60
Loss: 0.028 | Acc: 99.716% (49858/50000)
Test results:
Loss: 1.261 | Acc: 73.750% (7375/10000)
Test results:
Loss: 0.261 | Acc: 94.000% (94/100)
Epoch: 61
Loss: 0.027 | Acc: 99.748% (49874/50000)
Test results:
Loss: 1.258 | Acc: 73.810% (7381/10000)
Test results:
Loss: 0.252 | Acc: 94.000% (94/100)
Epoch: 62
Loss: 0.028 | Acc: 99.724% (49862/50000)
Test results:
Loss: 1.263 | Acc: 73.880% (7388/10000)
Test results:
Loss: 0.249 | Acc: 93.000% (93/100)
Epoch: 63
Loss: 0.026 | Acc: 99.794% (49897/50000)
Test results:
Loss: 1.262 | Acc: 73.910% (7391/10000)
Test results:
Loss: 0.268 | Acc: 93.000% (93/100)
Epoch: 64
Loss: 0.026 | Acc: 99.762% (49881/50000)
Test results:
Loss: 1.261 | Acc: 73.850% (7385/10000)
Test results:
Loss: 0.256 | Acc: 94.000% (94/100)
Epoch: 65
Loss: 0.026 | Acc: 99.752% (49876/50000)
Test results:
Loss: 1.263 | Acc: 73.910% (7391/10000)
Test results:
Loss: 0.256 | Acc: 94.000% (94/100)
Epoch: 66
Loss: 0.025 | Acc: 99.820% (49910/50000)
Test results:
Loss: 1.262 | Acc: 73.830% (7383/10000)
Test results:
Loss: 0.257 | Acc: 94.000% (94/100)
Epoch: 67
Loss: 0.025 | Acc: 99.800% (49900/50000)
Test results:
Loss: 1.260 | Acc: 73.770% (7377/10000)
Test results:
Loss: 0.261 | Acc: 94.000% (94/100)
Epoch: 68
Loss: 0.025 | Acc: 99.782% (49891/50000)
Test results:
Loss: 1.263 | Acc: 73.750% (7375/10000)
Test results:
Loss: 0.269 | Acc: 93.000% (93/100)
Epoch: 69
Loss: 0.025 | Acc: 99.804% (49902/50000)
Test results:
Loss: 1.261 | Acc: 73.720% (7372/10000)
Test results:
Loss: 0.247 | Acc: 94.000% (94/100)
Epoch: 70
Loss: 0.025 | Acc: 99.780% (49890/50000)
Test results:
Loss: 1.267 | Acc: 73.700% (7370/10000)
Test results:
Loss: 0.262 | Acc: 94.000% (94/100)
Epoch: 71
Loss: 0.024 | Acc: 99.794% (49897/50000)
Test results:
Loss: 1.263 | Acc: 73.820% (7382/10000)
Test results:
Loss: 0.254 | Acc: 94.000% (94/100)
Epoch: 72
Loss: 0.024 | Acc: 99.816% (49908/50000)
Test results:
Loss: 1.261 | Acc: 73.770% (7377/10000)
Test results:
Loss: 0.246 | Acc: 94.000% (94/100)
Epoch: 73
Loss: 0.024 | Acc: 99.788% (49894/50000)
Test results:
Loss: 1.259 | Acc: 73.800% (7380/10000)
Test results:
Loss: 0.242 | Acc: 93.000% (93/100)
Epoch: 74
Loss: 0.023 | Acc: 99.840% (49920/50000)
Test results:
Loss: 1.270 | Acc: 73.700% (7370/10000)
Test results:
Loss: 0.239 | Acc: 94.000% (94/100)
Epoch: 75
Loss: 0.024 | Acc: 99.794% (49897/50000)
Test results:
Loss: 1.266 | Acc: 73.750% (7375/10000)
Test results:
Loss: 0.258 | Acc: 94.000% (94/100)
Epoch: 76
Loss: 0.023 | Acc: 99.852% (49926/50000)
Test results:
Loss: 1.268 | Acc: 73.750% (7375/10000)
Test results:
Loss: 0.267 | Acc: 92.000% (92/100)
Epoch: 77
Loss: 0.023 | Acc: 99.848% (49924/50000)
Test results:
Loss: 1.264 | Acc: 73.860% (7386/10000)
Test results:
Loss: 0.254 | Acc: 94.000% (94/100)
Epoch: 78
Loss: 0.022 | Acc: 99.804% (49902/50000)
Test results:
Loss: 1.271 | Acc: 73.690% (7369/10000)
Test results:
Loss: 0.264 | Acc: 94.000% (94/100)
Epoch: 79
Loss: 0.022 | Acc: 99.864% (49932/50000)
Test results:
Loss: 1.268 | Acc: 73.880% (7388/10000)
Test results:
Loss: 0.258 | Acc: 94.000% (94/100)
Epoch: 80
Loss: 0.022 | Acc: 99.810% (49905/50000)
Test results:
Loss: 1.269 | Acc: 73.790% (7379/10000)
Test results:
Loss: 0.264 | Acc: 93.000% (93/100)
Epoch: 81
Loss: 0.022 | Acc: 99.872% (49936/50000)
Test results:
Loss: 1.272 | Acc: 73.790% (7379/10000)
Test results:
Loss: 0.264 | Acc: 94.000% (94/100)
Epoch: 82
Loss: 0.021 | Acc: 99.878% (49939/50000)
Test results:
Loss: 1.277 | Acc: 73.740% (7374/10000)
Test results:
Loss: 0.256 | Acc: 94.000% (94/100)
Epoch: 83
Loss: 0.020 | Acc: 99.864% (49932/50000)
Test results:
Loss: 1.272 | Acc: 73.760% (7376/10000)
Test results:
Loss: 0.243 | Acc: 94.000% (94/100)
Epoch: 84
Loss: 0.020 | Acc: 99.870% (49935/50000)
Test results:
Loss: 1.270 | Acc: 73.760% (7376/10000)
Test results:
Loss: 0.256 | Acc: 94.000% (94/100)
Epoch: 85
Loss: 0.020 | Acc: 99.878% (49939/50000)
Test results:
Loss: 1.277 | Acc: 73.720% (7372/10000)
Test results:
Loss: 0.273 | Acc: 94.000% (94/100)
Epoch: 86
Loss: 0.020 | Acc: 99.860% (49930/50000)
Test results:
Loss: 1.277 | Acc: 73.820% (7382/10000)
Test results:
Loss: 0.269 | Acc: 93.000% (93/100)
Epoch: 87
Loss: 0.019 | Acc: 99.886% (49943/50000)
Test results:
Loss: 1.272 | Acc: 73.850% (7385/10000)
Test results:
Loss: 0.250 | Acc: 94.000% (94/100)
Epoch: 88
Loss: 0.019 | Acc: 99.894% (49947/50000)
Test results:
Loss: 1.282 | Acc: 73.700% (7370/10000)
Test results:
Loss: 0.265 | Acc: 94.000% (94/100)
Epoch: 89
Loss: 0.019 | Acc: 99.902% (49951/50000)
Test results:
Loss: 1.275 | Acc: 73.710% (7371/10000)
Test results:
Loss: 0.279 | Acc: 93.000% (93/100)
Epoch: 90
Loss: 0.019 | Acc: 99.878% (49939/50000)
Test results:
Loss: 1.277 | Acc: 73.770% (7377/10000)
Test results:
Loss: 0.258 | Acc: 94.000% (94/100)
Epoch: 91
Loss: 0.018 | Acc: 99.896% (49948/50000)
Test results:
Loss: 1.274 | Acc: 73.840% (7384/10000)
Test results:
Loss: 0.256 | Acc: 94.000% (94/100)
Epoch: 92
Loss: 0.018 | Acc: 99.894% (49947/50000)
Test results:
Loss: 1.279 | Acc: 73.740% (7374/10000)
Test results:
Loss: 0.288 | Acc: 94.000% (94/100)
Epoch: 93
Loss: 0.018 | Acc: 99.894% (49947/50000)
Test results:
Loss: 1.279 | Acc: 73.620% (7362/10000)
Test results:
Loss: 0.266 | Acc: 94.000% (94/100)
Epoch: 94
Loss: 0.018 | Acc: 99.894% (49947/50000)
Test results:
Loss: 1.285 | Acc: 73.710% (7371/10000)
Test results:
Loss: 0.273 | Acc: 94.000% (94/100)
Epoch: 95
Loss: 0.017 | Acc: 99.914% (49957/50000)
Test results:
Loss: 1.284 | Acc: 73.700% (7370/10000)
Test results:
Loss: 0.271 | Acc: 94.000% (94/100)
Epoch: 96
Loss: 0.017 | Acc: 99.904% (49952/50000)
Test results:
Loss: 1.279 | Acc: 73.780% (7378/10000)
Test results:
Loss: 0.268 | Acc: 94.000% (94/100)
Epoch: 97
Loss: 0.017 | Acc: 99.926% (49963/50000)
Test results:
Loss: 1.284 | Acc: 73.630% (7363/10000)
Test results:
Loss: 0.268 | Acc: 94.000% (94/100)
Epoch: 98
Loss: 0.016 | Acc: 99.940% (49970/50000)
Test results:
Loss: 1.284 | Acc: 73.950% (7395/10000)
Test results:
Loss: 0.268 | Acc: 94.000% (94/100)
Epoch: 99
Loss: 0.016 | Acc: 99.920% (49960/50000)
Test results:
Loss: 1.276 | Acc: 73.730% (7373/10000)
Test results:
Loss: 0.280 | Acc: 94.000% (94/100)
Epoch: 100
Loss: 0.016 | Acc: 99.936% (49968/50000)
Test results:
Loss: 1.284 | Acc: 73.760% (7376/10000)
Test results:
Loss: 0.263 | Acc: 94.000% (94/100)
Epoch: 101
Loss: 0.016 | Acc: 99.942% (49971/50000)
Test results:
Loss: 1.281 | Acc: 73.710% (7371/10000)
Test results:
Loss: 0.252 | Acc: 94.000% (94/100)
Epoch: 102
Loss: 0.015 | Acc: 99.934% (49967/50000)
Test results:
Loss: 1.282 | Acc: 73.630% (7363/10000)
Test results:
Loss: 0.283 | Acc: 94.000% (94/100)
Epoch: 103
Loss: 0.015 | Acc: 99.940% (49970/50000)
Test results:
Loss: 1.287 | Acc: 73.600% (7360/10000)
Test results:
Loss: 0.273 | Acc: 95.000% (95/100)
Epoch: 104
Loss: 0.014 | Acc: 99.948% (49974/50000)
Test results:
Loss: 1.282 | Acc: 73.800% (7380/10000)
Test results:
Loss: 0.287 | Acc: 94.000% (94/100)
Epoch: 105
Loss: 0.014 | Acc: 99.960% (49980/50000)
Test results:
Loss: 1.285 | Acc: 73.800% (7380/10000)
Test results:
Loss: 0.265 | Acc: 94.000% (94/100)
Epoch: 106
Loss: 0.014 | Acc: 99.942% (49971/50000)
Test results:
Loss: 1.285 | Acc: 73.860% (7386/10000)
Test results:
Loss: 0.279 | Acc: 94.000% (94/100)
Epoch: 107
Loss: 0.014 | Acc: 99.940% (49970/50000)
Test results:
Loss: 1.292 | Acc: 73.870% (7387/10000)
Test results:
Loss: 0.281 | Acc: 94.000% (94/100)
Epoch: 108
Loss: 0.013 | Acc: 99.956% (49978/50000)
Test results:
Loss: 1.291 | Acc: 73.730% (7373/10000)
Test results:
Loss: 0.268 | Acc: 94.000% (94/100)
Epoch: 109
Loss: 0.014 | Acc: 99.954% (49977/50000)
Test results:
Loss: 1.284 | Acc: 73.680% (7368/10000)
Test results:
Loss: 0.284 | Acc: 94.000% (94/100)
Epoch: 110
Loss: 0.013 | Acc: 99.950% (49975/50000)
Test results:
Loss: 1.291 | Acc: 73.680% (7368/10000)
Test results:
Loss: 0.289 | Acc: 94.000% (94/100)
Epoch: 111
Loss: 0.013 | Acc: 99.966% (49983/50000)
Test results:
Loss: 1.290 | Acc: 73.750% (7375/10000)
Test results:
Loss: 0.264 | Acc: 94.000% (94/100)
Epoch: 112
Loss: 0.012 | Acc: 99.976% (49988/50000)
Test results:
Loss: 1.293 | Acc: 73.500% (7350/10000)
Test results:
Loss: 0.281 | Acc: 94.000% (94/100)
Epoch: 113
Loss: 0.012 | Acc: 99.956% (49978/50000)
Test results:
Loss: 1.296 | Acc: 73.610% (7361/10000)
Test results:
Loss: 0.297 | Acc: 93.000% (93/100)
Epoch: 114
Loss: 0.012 | Acc: 99.964% (49982/50000)
Test results:
Loss: 1.294 | Acc: 73.750% (7375/10000)
Test results:
Loss: 0.280 | Acc: 94.000% (94/100)
Epoch: 115
Loss: 0.012 | Acc: 99.948% (49974/50000)
Test results:
Loss: 1.287 | Acc: 73.670% (7367/10000)
Test results:
Loss: 0.296 | Acc: 93.000% (93/100)
Epoch: 116
Loss: 0.012 | Acc: 99.958% (49979/50000)
Test results:
Loss: 1.292 | Acc: 73.760% (7376/10000)
Test results:
Loss: 0.288 | Acc: 93.000% (93/100)
Epoch: 117
Loss: 0.012 | Acc: 99.970% (49985/50000)
Test results:
Loss: 1.294 | Acc: 73.710% (7371/10000)
Test results:
Loss: 0.303 | Acc: 93.000% (93/100)
Epoch: 118
Loss: 0.011 | Acc: 99.976% (49988/50000)
Test results:
Loss: 1.294 | Acc: 73.790% (7379/10000)
Test results:
Loss: 0.296 | Acc: 93.000% (93/100)
Epoch: 119
Loss: 0.011 | Acc: 99.972% (49986/50000)
Test results:
Loss: 1.291 | Acc: 73.540% (7354/10000)
Test results:
Loss: 0.302 | Acc: 94.000% (94/100)
Epoch: 120
Loss: 0.011 | Acc: 99.980% (49990/50000)
Test results:
Loss: 1.289 | Acc: 73.650% (7365/10000)
Test results:
Loss: 0.307 | Acc: 94.000% (94/100)
Epoch: 121
Loss: 0.011 | Acc: 99.970% (49985/50000)
Test results:
Loss: 1.298 | Acc: 73.570% (7357/10000)
Test results:
Loss: 0.293 | Acc: 94.000% (94/100)
Epoch: 122
Loss: 0.010 | Acc: 99.974% (49987/50000)
Test results:
Loss: 1.294 | Acc: 73.730% (7373/10000)
Test results:
Loss: 0.307 | Acc: 94.000% (94/100)
Epoch: 123
Loss: 0.011 | Acc: 99.964% (49982/50000)
Test results:
Loss: 1.293 | Acc: 73.610% (7361/10000)
Test results:
Loss: 0.315 | Acc: 93.000% (93/100)
Epoch: 124
Loss: 0.010 | Acc: 99.972% (49986/50000)
Test results:
Loss: 1.292 | Acc: 73.710% (7371/10000)
Test results:
Loss: 0.321 | Acc: 93.000% (93/100)
Epoch: 125
Loss: 0.010 | Acc: 99.980% (49990/50000)
Test results:
Loss: 1.292 | Acc: 73.690% (7369/10000)
Test results:
Loss: 0.319 | Acc: 93.000% (93/100)
Epoch: 126
Loss: 0.010 | Acc: 99.982% (49991/50000)
Test results:
Loss: 1.291 | Acc: 73.690% (7369/10000)
Test results:
Loss: 0.323 | Acc: 94.000% (94/100)
Epoch: 127
Loss: 0.009 | Acc: 99.978% (49989/50000)
Test results:
Loss: 1.290 | Acc: 73.620% (7362/10000)
Test results:
Loss: 0.352 | Acc: 93.000% (93/100)
Epoch: 128
Loss: 0.009 | Acc: 99.972% (49986/50000)
Test results:
Loss: 1.296 | Acc: 73.550% (7355/10000)
Test results:
Loss: 0.341 | Acc: 93.000% (93/100)
Epoch: 129
Loss: 0.009 | Acc: 99.990% (49995/50000)
Test results:
Loss: 1.291 | Acc: 73.710% (7371/10000)
Test results:
Loss: 0.319 | Acc: 93.000% (93/100)
Epoch: 130
Loss: 0.009 | Acc: 99.986% (49993/50000)
Test results:
Loss: 1.295 | Acc: 73.640% (7364/10000)
Test results:
Loss: 0.327 | Acc: 93.000% (93/100)
Epoch: 131
Loss: 0.009 | Acc: 99.998% (49999/50000)
Test results:
Loss: 1.290 | Acc: 73.730% (7373/10000)
Test results:
Loss: 0.328 | Acc: 93.000% (93/100)
Epoch: 132
Loss: 0.008 | Acc: 99.992% (49996/50000)
Test results:
Loss: 1.289 | Acc: 73.650% (7365/10000)
Test results:
Loss: 0.330 | Acc: 94.000% (94/100)
Epoch: 133
Loss: 0.008 | Acc: 99.994% (49997/50000)
Test results:
Loss: 1.290 | Acc: 73.690% (7369/10000)
Test results:
Loss: 0.329 | Acc: 94.000% (94/100)
Epoch: 134
Loss: 0.008 | Acc: 99.980% (49990/50000)
Test results:
Loss: 1.291 | Acc: 73.650% (7365/10000)
Test results:
Loss: 0.355 | Acc: 93.000% (93/100)
Epoch: 135
Loss: 0.008 | Acc: 99.988% (49994/50000)
Test results:
Loss: 1.297 | Acc: 73.620% (7362/10000)
Test results:
Loss: 0.352 | Acc: 93.000% (93/100)
Epoch: 136
Loss: 0.008 | Acc: 99.986% (49993/50000)
Test results:
Loss: 1.287 | Acc: 73.630% (7363/10000)
Test results:
Loss: 0.351 | Acc: 94.000% (94/100)
Epoch: 137
Loss: 0.008 | Acc: 99.994% (49997/50000)
Test results:
Loss: 1.292 | Acc: 73.810% (7381/10000)
Test results:
Loss: 0.321 | Acc: 94.000% (94/100)
Epoch: 138
Loss: 0.008 | Acc: 99.982% (49991/50000)
Test results:
Loss: 1.285 | Acc: 73.600% (7360/10000)
Test results:
Loss: 0.352 | Acc: 93.000% (93/100)
Epoch: 139
Loss: 0.008 | Acc: 99.992% (49996/50000)
Test results:
Loss: 1.292 | Acc: 73.760% (7376/10000)
Test results:
Loss: 0.357 | Acc: 93.000% (93/100)
Epoch: 140
Loss: 0.008 | Acc: 99.994% (49997/50000)
Test results:
Loss: 1.284 | Acc: 73.680% (7368/10000)
Test results:
Loss: 0.346 | Acc: 94.000% (94/100)
Epoch: 141
Loss: 0.008 | Acc: 99.990% (49995/50000)
Test results:
Loss: 1.282 | Acc: 73.760% (7376/10000)
Test results:
Loss: 0.386 | Acc: 92.000% (92/100)
Epoch: 142
Loss: 0.007 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.276 | Acc: 73.740% (7374/10000)
Test results:
Loss: 0.365 | Acc: 92.000% (92/100)
Epoch: 143
Loss: 0.007 | Acc: 99.994% (49997/50000)
Test results:
Loss: 1.281 | Acc: 73.570% (7357/10000)
Test results:
Loss: 0.363 | Acc: 93.000% (93/100)
Epoch: 144
Loss: 0.007 | Acc: 99.992% (49996/50000)
Test results:
Loss: 1.283 | Acc: 73.820% (7382/10000)
Test results:
Loss: 0.365 | Acc: 93.000% (93/100)
Epoch: 145
Loss: 0.007 | Acc: 99.992% (49996/50000)
Test results:
Loss: 1.291 | Acc: 73.470% (7347/10000)
Test results:
Loss: 0.378 | Acc: 92.000% (92/100)
Epoch: 146
Loss: 0.007 | Acc: 99.994% (49997/50000)
Test results:
Loss: 1.282 | Acc: 73.780% (7378/10000)
Test results:
Loss: 0.401 | Acc: 92.000% (92/100)
Epoch: 147
Loss: 0.007 | Acc: 99.988% (49994/50000)
Test results:
Loss: 1.280 | Acc: 73.460% (7346/10000)
Test results:
Loss: 0.366 | Acc: 93.000% (93/100)
Epoch: 148
Loss: 0.007 | Acc: 99.996% (49998/50000)
Test results:
Loss: 1.280 | Acc: 73.590% (7359/10000)
Test results:
Loss: 0.398 | Acc: 92.000% (92/100)
Epoch: 149
Loss: 0.006 | Acc: 99.996% (49998/50000)
Test results:
Loss: 1.276 | Acc: 73.430% (7343/10000)
Test results:
Loss: 0.440 | Acc: 89.000% (89/100)
Epoch: 150
Loss: 0.006 | Acc: 99.996% (49998/50000)
Test results:
Loss: 1.270 | Acc: 73.430% (7343/10000)
Test results:
Loss: 0.409 | Acc: 91.000% (91/100)
Epoch: 151
Loss: 0.006 | Acc: 99.998% (49999/50000)
Test results:
Loss: 1.273 | Acc: 73.530% (7353/10000)
Test results:
Loss: 0.447 | Acc: 89.000% (89/100)
Epoch: 152
Loss: 0.006 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.272 | Acc: 73.750% (7375/10000)
Test results:
Loss: 0.439 | Acc: 90.000% (90/100)
Epoch: 153
Loss: 0.006 | Acc: 99.988% (49994/50000)
Test results:
Loss: 1.265 | Acc: 73.430% (7343/10000)
Test results:
Loss: 0.426 | Acc: 90.000% (90/100)
Epoch: 154
Loss: 0.006 | Acc: 99.998% (49999/50000)
Test results:
Loss: 1.265 | Acc: 73.540% (7354/10000)
Test results:
Loss: 0.423 | Acc: 89.000% (89/100)
Epoch: 155
Loss: 0.006 | Acc: 99.994% (49997/50000)
Test results:
Loss: 1.262 | Acc: 73.400% (7340/10000)
Test results:
Loss: 0.456 | Acc: 89.000% (89/100)
Epoch: 156
Loss: 0.006 | Acc: 99.998% (49999/50000)
Test results:
Loss: 1.264 | Acc: 73.220% (7322/10000)
Test results:
Loss: 0.479 | Acc: 88.000% (88/100)
Epoch: 157
Loss: 0.006 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.263 | Acc: 73.620% (7362/10000)
Test results:
Loss: 0.458 | Acc: 86.000% (86/100)
Epoch: 158
Loss: 0.006 | Acc: 99.996% (49998/50000)
Test results:
Loss: 1.257 | Acc: 73.340% (7334/10000)
Test results:
Loss: 0.506 | Acc: 87.000% (87/100)
Epoch: 159
Loss: 0.006 | Acc: 99.996% (49998/50000)
Test results:
Loss: 1.257 | Acc: 73.410% (7341/10000)
Test results:
Loss: 0.476 | Acc: 88.000% (88/100)
Epoch: 160
Loss: 0.006 | Acc: 99.996% (49998/50000)
Test results:
Loss: 1.256 | Acc: 73.260% (7326/10000)
Test results:
Loss: 0.451 | Acc: 87.000% (87/100)
Epoch: 161
Loss: 0.006 | Acc: 99.992% (49996/50000)
Test results:
Loss: 1.254 | Acc: 73.170% (7317/10000)
Test results:
Loss: 0.471 | Acc: 88.000% (88/100)
Epoch: 162
Loss: 0.006 | Acc: 99.996% (49998/50000)
Test results:
Loss: 1.251 | Acc: 73.130% (7313/10000)
Test results:
Loss: 0.562 | Acc: 86.000% (86/100)
Epoch: 163
Loss: 0.006 | Acc: 99.996% (49998/50000)
Test results:
Loss: 1.251 | Acc: 73.210% (7321/10000)
Test results:
Loss: 0.522 | Acc: 86.000% (86/100)
Epoch: 164
Loss: 0.006 | Acc: 99.992% (49996/50000)
Test results:
Loss: 1.241 | Acc: 73.170% (7317/10000)
Test results:
Loss: 0.568 | Acc: 85.000% (85/100)
Epoch: 165
Loss: 0.006 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.233 | Acc: 73.240% (7324/10000)
Test results:
Loss: 0.537 | Acc: 85.000% (85/100)
Epoch: 166
Loss: 0.005 | Acc: 99.996% (49998/50000)
Test results:
Loss: 1.238 | Acc: 73.250% (7325/10000)
Test results:
Loss: 0.568 | Acc: 84.000% (84/100)
Epoch: 167
Loss: 0.005 | Acc: 99.996% (49998/50000)
Test results:
Loss: 1.231 | Acc: 73.240% (7324/10000)
Test results:
Loss: 0.573 | Acc: 85.000% (85/100)
Epoch: 168
Loss: 0.006 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.231 | Acc: 73.230% (7323/10000)
Test results:
Loss: 0.613 | Acc: 84.000% (84/100)
Epoch: 169
Loss: 0.005 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.231 | Acc: 73.070% (7307/10000)
Test results:
Loss: 0.650 | Acc: 82.000% (82/100)
Epoch: 170
Loss: 0.005 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.224 | Acc: 73.380% (7338/10000)
Test results:
Loss: 0.703 | Acc: 81.000% (81/100)
Epoch: 171
Loss: 0.005 | Acc: 99.998% (49999/50000)
Test results:
Loss: 1.221 | Acc: 73.130% (7313/10000)
Test results:
Loss: 0.687 | Acc: 82.000% (82/100)
Epoch: 172
Loss: 0.005 | Acc: 99.998% (49999/50000)
Test results:
Loss: 1.220 | Acc: 73.160% (7316/10000)
Test results:
Loss: 0.728 | Acc: 80.000% (80/100)
Epoch: 173
Loss: 0.005 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.219 | Acc: 72.910% (7291/10000)
Test results:
Loss: 0.695 | Acc: 82.000% (82/100)
Epoch: 174
Loss: 0.005 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.217 | Acc: 72.910% (7291/10000)
Test results:
Loss: 0.726 | Acc: 81.000% (81/100)
Epoch: 175
Loss: 0.005 | Acc: 99.998% (49999/50000)
Test results:
Loss: 1.209 | Acc: 72.680% (7268/10000)
Test results:
Loss: 0.741 | Acc: 81.000% (81/100)
Epoch: 176
Loss: 0.005 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.212 | Acc: 72.800% (7280/10000)
Test results:
Loss: 0.820 | Acc: 79.000% (79/100)
Epoch: 177
Loss: 0.005 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.212 | Acc: 72.960% (7296/10000)
Test results:
Loss: 0.832 | Acc: 80.000% (80/100)
Epoch: 178
Loss: 0.005 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.211 | Acc: 72.730% (7273/10000)
Test results:
Loss: 0.854 | Acc: 79.000% (79/100)
Epoch: 179
Loss: 0.005 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.210 | Acc: 72.580% (7258/10000)
Test results:
Loss: 0.905 | Acc: 77.000% (77/100)
Epoch: 180
Loss: 0.005 | Acc: 99.992% (49996/50000)
Test results:
Loss: 1.219 | Acc: 72.580% (7258/10000)
Test results:
Loss: 0.898 | Acc: 78.000% (78/100)
Epoch: 181
Loss: 0.005 | Acc: 99.998% (49999/50000)
Test results:
Loss: 1.206 | Acc: 72.370% (7237/10000)
Test results:
Loss: 0.914 | Acc: 77.000% (77/100)
Epoch: 182
Loss: 0.005 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.210 | Acc: 72.440% (7244/10000)
Test results:
Loss: 1.000 | Acc: 76.000% (76/100)
Epoch: 183
Loss: 0.005 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.204 | Acc: 72.390% (7239/10000)
Test results:
Loss: 1.081 | Acc: 75.000% (75/100)
Epoch: 184
Loss: 0.005 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.204 | Acc: 72.270% (7227/10000)
Test results:
Loss: 1.227 | Acc: 73.000% (73/100)
Epoch: 185
Loss: 0.005 | Acc: 99.998% (49999/50000)
Test results:
Loss: 1.201 | Acc: 72.140% (7214/10000)
Test results:
Loss: 1.233 | Acc: 71.000% (71/100)
Epoch: 186
Loss: 0.005 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.205 | Acc: 72.090% (7209/10000)
Test results:
Loss: 1.375 | Acc: 71.000% (71/100)
Epoch: 187
Loss: 0.005 | Acc: 99.998% (49999/50000)
Test results:
Loss: 1.202 | Acc: 71.880% (7188/10000)
Test results:
Loss: 1.418 | Acc: 69.000% (69/100)
Epoch: 188
Loss: 0.005 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.194 | Acc: 72.280% (7228/10000)
Test results:
Loss: 1.420 | Acc: 68.000% (68/100)
Epoch: 189
Loss: 0.006 | Acc: 99.986% (49993/50000)
Test results:
Loss: 1.220 | Acc: 71.550% (7155/10000)
Test results:
Loss: 1.601 | Acc: 57.000% (57/100)
Epoch: 190
Loss: 0.006 | Acc: 99.980% (49990/50000)
Test results:
Loss: 1.210 | Acc: 71.860% (7186/10000)
Test results:
Loss: 1.707 | Acc: 54.000% (54/100)
Epoch: 191
Loss: 0.006 | Acc: 99.988% (49994/50000)
Test results:
Loss: 1.197 | Acc: 71.740% (7174/10000)
Test results:
Loss: 1.687 | Acc: 55.000% (55/100)
Epoch: 192
Loss: 0.005 | Acc: 99.998% (49999/50000)
Test results:
Loss: 1.201 | Acc: 71.970% (7197/10000)
Test results:
Loss: 1.787 | Acc: 55.000% (55/100)
Epoch: 193
Loss: 0.005 | Acc: 99.998% (49999/50000)
Test results:
Loss: 1.198 | Acc: 71.800% (7180/10000)
Test results:
Loss: 1.806 | Acc: 58.000% (58/100)
Epoch: 194
Loss: 0.005 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.207 | Acc: 71.650% (7165/10000)
Test results:
Loss: 1.938 | Acc: 54.000% (54/100)
Epoch: 195
Loss: 0.004 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.200 | Acc: 71.560% (7156/10000)
Test results:
Loss: 2.065 | Acc: 56.000% (56/100)
Epoch: 196
Loss: 0.004 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.206 | Acc: 71.490% (7149/10000)
Test results:
Loss: 2.081 | Acc: 46.000% (46/100)
Epoch: 197
Loss: 0.004 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.204 | Acc: 71.360% (7136/10000)
Test results:
Loss: 2.150 | Acc: 43.000% (43/100)
Epoch: 198
Loss: 0.004 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.201 | Acc: 71.440% (7144/10000)
Test results:
Loss: 2.243 | Acc: 46.000% (46/100)
Epoch: 199
Loss: 0.004 | Acc: 99.998% (49999/50000)
Test results:
Loss: 1.198 | Acc: 71.660% (7166/10000)
Test results:
Loss: 2.199 | Acc: 44.000% (44/100)
Epoch: 200
Loss: 0.256 | Acc: 92.598% (46299/50000)
Test results:
Loss: 2.024 | Acc: 56.070% (5607/10000)
Test results:
Loss: 5.306 | Acc: 15.000% (15/100)
Epoch: 201
Loss: 0.274 | Acc: 91.984% (45992/50000)
Test results:
Loss: 1.851 | Acc: 60.270% (6027/10000)
Test results:
Loss: 4.976 | Acc: 10.000% (10/100)
Epoch: 202
Loss: 0.140 | Acc: 95.928% (47964/50000)
Test results:
Loss: 1.859 | Acc: 63.060% (6306/10000)
Test results:
Loss: 5.594 | Acc: 15.000% (15/100)
Epoch: 203
Loss: 0.074 | Acc: 98.062% (49031/50000)
Test results:
Loss: 1.819 | Acc: 63.030% (6303/10000)
Test results:
Loss: 6.429 | Acc: 9.000% (9/100)
Epoch: 204
Loss: 0.042 | Acc: 99.054% (49527/50000)
Test results:
Loss: 1.859 | Acc: 63.370% (6337/10000)
Test results:
Loss: 5.990 | Acc: 7.000% (7/100)
Epoch: 205
Loss: 0.022 | Acc: 99.580% (49790/50000)
Test results:
Loss: 1.732 | Acc: 65.340% (6534/10000)
Test results:
Loss: 7.400 | Acc: 12.000% (12/100)
Epoch: 206
Loss: 0.013 | Acc: 99.790% (49895/50000)
Test results:
Loss: 1.578 | Acc: 67.220% (6722/10000)
Test results:
Loss: 6.132 | Acc: 6.000% (6/100)
Epoch: 207
Loss: 0.004 | Acc: 99.990% (49995/50000)
Test results:
Loss: 1.524 | Acc: 68.050% (6805/10000)
Test results:
Loss: 6.152 | Acc: 9.000% (9/100)
Epoch: 208
Loss: 0.003 | Acc: 99.998% (49999/50000)
Test results:
Loss: 1.462 | Acc: 68.330% (6833/10000)
Test results:
Loss: 6.023 | Acc: 11.000% (11/100)
Epoch: 209
Loss: 0.003 | Acc: 99.998% (49999/50000)
Test results:
Loss: 1.420 | Acc: 68.630% (6863/10000)
Test results:
Loss: 5.752 | Acc: 5.000% (5/100)
Epoch: 210
Loss: 0.003 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.379 | Acc: 68.810% (6881/10000)
Test results:
Loss: 5.611 | Acc: 8.000% (8/100)
Epoch: 211
Loss: 0.003 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.353 | Acc: 68.750% (6875/10000)
Test results:
Loss: 5.467 | Acc: 7.000% (7/100)
Epoch: 212
Loss: 0.003 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.333 | Acc: 68.910% (6891/10000)
Test results:
Loss: 5.335 | Acc: 8.000% (8/100)
Epoch: 213
Loss: 0.003 | Acc: 99.998% (49999/50000)
Test results:
Loss: 1.319 | Acc: 69.070% (6907/10000)
Test results:
Loss: 5.401 | Acc: 6.000% (6/100)
Epoch: 214
Loss: 0.003 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.303 | Acc: 69.200% (6920/10000)
Test results:
Loss: 5.357 | Acc: 5.000% (5/100)
Epoch: 215
Loss: 0.004 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.293 | Acc: 69.140% (6914/10000)
Test results:
Loss: 5.412 | Acc: 7.000% (7/100)
Epoch: 216
Loss: 0.004 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.285 | Acc: 69.210% (6921/10000)
Test results:
Loss: 5.265 | Acc: 5.000% (5/100)
Epoch: 217
Loss: 0.004 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.278 | Acc: 69.080% (6908/10000)
Test results:
Loss: 5.359 | Acc: 6.000% (6/100)
Epoch: 218
Loss: 0.004 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.282 | Acc: 69.160% (6916/10000)
Test results:
Loss: 5.243 | Acc: 2.000% (2/100)
Epoch: 219
Loss: 0.004 | Acc: 99.998% (49999/50000)
Test results:
Loss: 1.284 | Acc: 68.950% (6895/10000)
Test results:
Loss: 5.422 | Acc: 4.000% (4/100)
Epoch: 220
Loss: 0.604 | Acc: 83.720% (41860/50000)
Test results:
Loss: 2.577 | Acc: 40.570% (4057/10000)
Test results:
Loss: 6.457 | Acc: 4.000% (4/100)
Epoch: 221
Loss: 0.904 | Acc: 73.612% (36806/50000)
Test results:
Loss: 2.599 | Acc: 47.990% (4799/10000)
Test results:
Loss: 8.538 | Acc: 3.000% (3/100)
Epoch: 222
Loss: 0.450 | Acc: 86.268% (43134/50000)
Test results:
Loss: 2.553 | Acc: 50.610% (5061/10000)
Test results:
Loss: 8.815 | Acc: 3.000% (3/100)
Epoch: 223
Loss: 0.257 | Acc: 92.076% (46038/50000)
Test results:
Loss: 2.550 | Acc: 53.160% (5316/10000)
Test results:
Loss: 11.102 | Acc: 2.000% (2/100)
Epoch: 224
Loss: 0.168 | Acc: 94.854% (47427/50000)
Test results:
Loss: 2.415 | Acc: 55.940% (5594/10000)
Test results:
Loss: 12.058 | Acc: 2.000% (2/100)
Epoch: 225
Loss: 0.129 | Acc: 96.014% (48007/50000)
Test results:
Loss: 2.544 | Acc: 55.940% (5594/10000)
Test results:
Loss: 10.172 | Acc: 4.000% (4/100)
Epoch: 226
Loss: 0.111 | Acc: 96.678% (48339/50000)
Test results:
Loss: 3.324 | Acc: 47.730% (4773/10000)
Test results:
Loss: 11.671 | Acc: 2.000% (2/100)
Epoch: 227
Loss: 0.090 | Acc: 97.366% (48683/50000)
Test results:
Loss: 2.560 | Acc: 55.690% (5569/10000)
Test results:
Loss: 11.387 | Acc: 3.000% (3/100)
Epoch: 228
Loss: 0.064 | Acc: 98.242% (49121/50000)
Test results:
Loss: 2.462 | Acc: 57.060% (5706/10000)
Test results:
Loss: 9.886 | Acc: 2.000% (2/100)
Epoch: 229
Loss: 0.045 | Acc: 98.762% (49381/50000)
Test results:
Loss: 2.282 | Acc: 59.900% (5990/10000)
Test results:
Loss: 10.509 | Acc: 3.000% (3/100)
Epoch: 230
Loss: 0.043 | Acc: 98.894% (49447/50000)
Test results:
Loss: 2.333 | Acc: 57.590% (5759/10000)
Test results:
Loss: 10.234 | Acc: 1.000% (1/100)
Epoch: 231
Loss: 0.071 | Acc: 98.002% (49001/50000)
Test results:
Loss: 2.626 | Acc: 54.740% (5474/10000)
Test results:
Loss: 10.448 | Acc: 3.000% (3/100)
Epoch: 232
Loss: 0.140 | Acc: 95.756% (47878/50000)
Test results:
Loss: 2.950 | Acc: 50.580% (5058/10000)
Test results:
Loss: 10.635 | Acc: 4.000% (4/100)
Epoch: 233
Loss: 0.132 | Acc: 96.110% (48055/50000)
Test results:
Loss: 2.462 | Acc: 56.680% (5668/10000)
Test results:
Loss: 11.071 | Acc: 3.000% (3/100)
Epoch: 234
Loss: 0.081 | Acc: 97.606% (48803/50000)
Test results:
Loss: 2.486 | Acc: 56.070% (5607/10000)
Test results:
Loss: 10.966 | Acc: 3.000% (3/100)
Epoch: 235
Loss: 0.058 | Acc: 98.398% (49199/50000)
Test results:
Loss: 2.572 | Acc: 55.660% (5566/10000)
Test results:
Loss: 11.199 | Acc: 4.000% (4/100)
Epoch: 236
Loss: 0.046 | Acc: 98.774% (49387/50000)
Test results:
Loss: 2.200 | Acc: 60.020% (6002/10000)
Test results:
Loss: 10.261 | Acc: 2.000% (2/100)
Epoch: 237
Loss: 0.015 | Acc: 99.720% (49860/50000)
Test results:
Loss: 1.995 | Acc: 61.590% (6159/10000)
Test results:
Loss: 9.159 | Acc: 2.000% (2/100)
Epoch: 238
Loss: 0.005 | Acc: 99.964% (49982/50000)
Test results:
Loss: 1.786 | Acc: 62.930% (6293/10000)
Test results:
Loss: 9.418 | Acc: 2.000% (2/100)
Epoch: 239
Loss: 0.004 | Acc: 99.990% (49995/50000)
Test results:
Loss: 1.656 | Acc: 63.860% (6386/10000)
Test results:
Loss: 8.733 | Acc: 2.000% (2/100)
Epoch: 240
Loss: 0.592 | Acc: 84.098% (42049/50000)
Test results:
Loss: 3.930 | Acc: 32.420% (3242/10000)
Test results:
Loss: 8.425 | Acc: 1.000% (1/100)
Epoch: 241
Loss: 0.781 | Acc: 77.146% (38573/50000)
Test results:
Loss: 2.941 | Acc: 45.830% (4583/10000)
Test results:
Loss: 10.076 | Acc: 3.000% (3/100)
Epoch: 242
Loss: 0.426 | Acc: 86.878% (43439/50000)
Test results:
Loss: 3.270 | Acc: 46.480% (4648/10000)
Test results:
Loss: 10.541 | Acc: 1.000% (1/100)
Epoch: 243
Loss: 0.294 | Acc: 90.872% (45436/50000)
Test results:
Loss: 2.976 | Acc: 50.450% (5045/10000)
Test results:
Loss: 9.744 | Acc: 3.000% (3/100)
Epoch: 244
Loss: 0.237 | Acc: 92.716% (46358/50000)
Test results:
Loss: 3.161 | Acc: 50.850% (5085/10000)
Test results:
Loss: 10.780 | Acc: 3.000% (3/100)
Epoch: 245
Loss: 0.235 | Acc: 92.860% (46430/50000)
Test results:
Loss: 3.196 | Acc: 48.220% (4822/10000)
Test results:
Loss: 10.474 | Acc: 4.000% (4/100)
Epoch: 246
Loss: 0.181 | Acc: 94.404% (47202/50000)
Test results:
Loss: 3.212 | Acc: 50.360% (5036/10000)
Test results:
Loss: 13.090 | Acc: 3.000% (3/100)
Epoch: 247
Loss: 0.188 | Acc: 94.182% (47091/50000)
Test results:
Loss: 3.055 | Acc: 50.430% (5043/10000)
Test results:
Loss: 11.248 | Acc: 4.000% (4/100)
Epoch: 248
Loss: 0.195 | Acc: 94.082% (47041/50000)
Test results:
Loss: 3.252 | Acc: 47.880% (4788/10000)
Test results:
Loss: 10.265 | Acc: 1.000% (1/100)
Epoch: 249
Loss: 0.181 | Acc: 94.484% (47242/50000)
Test results:
Loss: 3.050 | Acc: 50.110% (5011/10000)
Test results:
Loss: 10.052 | Acc: 4.000% (4/100)
Epoch: 250
Loss: 0.205 | Acc: 93.752% (46876/50000)
Test results:
Loss: 3.289 | Acc: 48.080% (4808/10000)
Test results:
Loss: 11.551 | Acc: 4.000% (4/100)
Epoch: 251
Loss: 0.199 | Acc: 93.916% (46958/50000)
Test results:
Loss: 3.349 | Acc: 49.150% (4915/10000)
Test results:
Loss: 11.424 | Acc: 2.000% (2/100)
Epoch: 252
Loss: 0.158 | Acc: 95.160% (47580/50000)
Test results:
Loss: 3.008 | Acc: 49.570% (4957/10000)
Test results:
Loss: 11.487 | Acc: 4.000% (4/100)
Epoch: 253
Loss: 0.173 | Acc: 94.746% (47373/50000)
Test results:
Loss: 3.575 | Acc: 45.730% (4573/10000)
Test results:
Loss: 12.251 | Acc: 2.000% (2/100)
Epoch: 254
Loss: 0.193 | Acc: 94.052% (47026/50000)
Test results:
Loss: 2.971 | Acc: 51.620% (5162/10000)
Test results:
Loss: 11.992 | Acc: 1.000% (1/100)
Epoch: 255
Loss: 0.166 | Acc: 94.974% (47487/50000)
Test results:
Loss: 3.031 | Acc: 50.940% (5094/10000)
Test results:
Loss: 9.858 | Acc: 5.000% (5/100)
Epoch: 256
Loss: 0.180 | Acc: 94.614% (47307/50000)
Test results:
Loss: 2.998 | Acc: 51.740% (5174/10000)
Test results:
Loss: 13.349 | Acc: 2.000% (2/100)
Epoch: 257
Loss: 0.175 | Acc: 94.584% (47292/50000)
Test results:
Loss: 3.404 | Acc: 47.030% (4703/10000)
Test results:
Loss: 10.625 | Acc: 3.000% (3/100)
Epoch: 258
Loss: 0.148 | Acc: 95.556% (47778/50000)
Test results:
Loss: 3.140 | Acc: 51.050% (5105/10000)
Test results:
Loss: 11.106 | Acc: 2.000% (2/100)
Epoch: 259
Loss: 0.164 | Acc: 94.986% (47493/50000)
Test results:
Loss: 3.130 | Acc: 49.290% (4929/10000)
Test results:
Loss: 10.281 | Acc: 5.000% (5/100)
Epoch: 260
Loss: 0.964 | Acc: 73.162% (36581/50000)
Test results:
Loss: 3.330 | Acc: 42.590% (4259/10000)
Test results:
Loss: 10.668 | Acc: 2.000% (2/100)
Epoch: 261
Loss: 0.582 | Acc: 82.666% (41333/50000)
Test results:
Loss: 3.237 | Acc: 44.470% (4447/10000)
Test results:
Loss: 11.446 | Acc: 3.000% (3/100)
Epoch: 262
Loss: 0.472 | Acc: 85.808% (42904/50000)
Test results:
Loss: 3.440 | Acc: 42.790% (4279/10000)
Test results:
Loss: 10.651 | Acc: 2.000% (2/100)
Epoch: 263
Loss: 0.442 | Acc: 86.708% (43354/50000)
Test results:
Loss: 3.249 | Acc: 45.340% (4534/10000)
Test results:
Loss: 10.031 | Acc: 4.000% (4/100)
Epoch: 264
Loss: 0.413 | Acc: 87.492% (43746/50000)
Test results:
Loss: 3.504 | Acc: 44.150% (4415/10000)
Test results:
Loss: 9.341 | Acc: 2.000% (2/100)
Epoch: 265
Loss: 0.416 | Acc: 87.426% (43713/50000)
Test results:
Loss: 3.036 | Acc: 46.610% (4661/10000)
Test results:
Loss: 9.539 | Acc: 3.000% (3/100)
Epoch: 266
Loss: 0.418 | Acc: 87.442% (43721/50000)
Test results:
Loss: 3.010 | Acc: 44.920% (4492/10000)
Test results:
Loss: 9.952 | Acc: 1.000% (1/100)
Epoch: 267
Loss: 0.396 | Acc: 87.958% (43979/50000)
Test results:
Loss: 3.039 | Acc: 46.530% (4653/10000)
Test results:
Loss: 10.766 | Acc: 3.000% (3/100)
Epoch: 268
Loss: 0.382 | Acc: 88.720% (44360/50000)
Test results:
Loss: 4.032 | Acc: 42.910% (4291/10000)
Test results:
Loss: 13.036 | Acc: 0.000% (0/100)
Epoch: 269
Loss: 0.396 | Acc: 88.036% (44018/50000)
Test results:
Loss: 3.000 | Acc: 46.010% (4601/10000)
Test results:
Loss: 10.423 | Acc: 4.000% (4/100)
Epoch: 270
Loss: 0.392 | Acc: 88.230% (44115/50000)
Test results:
Loss: 2.889 | Acc: 47.360% (4736/10000)
Test results:
Loss: 11.403 | Acc: 1.000% (1/100)
Epoch: 271
Loss: 0.389 | Acc: 88.112% (44056/50000)
Test results:
Loss: 3.030 | Acc: 45.700% (4570/10000)
Test results:
Loss: 11.006 | Acc: 2.000% (2/100)
Epoch: 272
Loss: 0.392 | Acc: 88.322% (44161/50000)
Test results:
Loss: 3.372 | Acc: 44.930% (4493/10000)
Test results:
Loss: 12.270 | Acc: 2.000% (2/100)
Epoch: 273
Loss: 0.367 | Acc: 89.060% (44530/50000)
Test results:
Loss: 3.076 | Acc: 46.500% (4650/10000)
Test results:
Loss: 10.420 | Acc: 3.000% (3/100)
Epoch: 274
Loss: 0.366 | Acc: 88.840% (44420/50000)
Test results:
Loss: 3.384 | Acc: 45.230% (4523/10000)
Test results:
Loss: 12.608 | Acc: 0.000% (0/100)
Epoch: 275
Loss: 0.386 | Acc: 88.492% (44246/50000)
Test results:
Loss: 2.985 | Acc: 47.330% (4733/10000)
Test results:
Loss: 10.686 | Acc: 3.000% (3/100)
Epoch: 276
Loss: 0.361 | Acc: 89.204% (44602/50000)
Test results:
Loss: 3.730 | Acc: 42.120% (4212/10000)
Test results:
Loss: 10.498 | Acc: 2.000% (2/100)
Epoch: 277
Loss: 0.374 | Acc: 88.614% (44307/50000)
Test results:
Loss: 4.250 | Acc: 37.820% (3782/10000)
Test results:
Loss: 9.952 | Acc: 1.000% (1/100)
Epoch: 278
Loss: 0.356 | Acc: 89.276% (44638/50000)
Test results:
Loss: 3.764 | Acc: 42.700% (4270/10000)
Test results:
Loss: 12.471 | Acc: 2.000% (2/100)
Epoch: 279
Loss: 0.373 | Acc: 88.900% (44450/50000)
Test results:
Loss: 3.336 | Acc: 45.200% (4520/10000)
Test results:
Loss: 10.757 | Acc: 2.000% (2/100)
Epoch: 280
Loss: 1.355 | Acc: 63.202% (31601/50000)
Test results:
Loss: 3.022 | Acc: 39.090% (3909/10000)
Test results:
Loss: 10.029 | Acc: 2.000% (2/100)
Epoch: 281
Loss: 1.133 | Acc: 68.252% (34126/50000)
Test results:
Loss: 3.655 | Acc: 37.400% (3740/10000)
Test results:
Loss: 10.152 | Acc: 2.000% (2/100)
Epoch: 282
Loss: 1.051 | Acc: 70.356% (35178/50000)
Test results:
Loss: 3.565 | Acc: 38.590% (3859/10000)
Test results:
Loss: 9.315 | Acc: 3.000% (3/100)
Epoch: 283
Loss: 1.045 | Acc: 70.488% (35244/50000)
Test results:
Loss: 3.703 | Acc: 37.340% (3734/10000)
Test results:
Loss: 10.585 | Acc: 3.000% (3/100)
Epoch: 284
Loss: 1.027 | Acc: 71.156% (35578/50000)
Test results:
Loss: 3.853 | Acc: 33.710% (3371/10000)
Test results:
Loss: 12.180 | Acc: 4.000% (4/100)
Epoch: 285
Loss: 0.990 | Acc: 71.906% (35953/50000)
Test results:
Loss: 3.628 | Acc: 39.480% (3948/10000)
Test results:
Loss: 12.629 | Acc: 2.000% (2/100)
Epoch: 286
Loss: 0.982 | Acc: 72.234% (36117/50000)
Test results:
Loss: 3.971 | Acc: 35.880% (3588/10000)
Test results:
Loss: 11.307 | Acc: 1.000% (1/100)
Epoch: 287
Loss: 0.976 | Acc: 72.034% (36017/50000)
Test results:
Loss: 4.188 | Acc: 36.130% (3613/10000)
Test results:
Loss: 11.966 | Acc: 0.000% (0/100)
Epoch: 288
Loss: 0.988 | Acc: 71.894% (35947/50000)
Test results:
Loss: 5.508 | Acc: 29.360% (2936/10000)
Test results:
Loss: 12.618 | Acc: 0.000% (0/100)
Epoch: 289
Loss: 0.982 | Acc: 72.032% (36016/50000)
Test results:
Loss: 4.611 | Acc: 31.570% (3157/10000)
Test results:
Loss: 9.457 | Acc: 3.000% (3/100)
Epoch: 290
Loss: 0.945 | Acc: 72.852% (36426/50000)
Test results:
Loss: 4.711 | Acc: 33.190% (3319/10000)
Test results:
Loss: 13.586 | Acc: 1.000% (1/100)
Epoch: 291
Loss: 0.961 | Acc: 72.420% (36210/50000)
Test results:
Loss: 3.558 | Acc: 37.770% (3777/10000)
Test results:
Loss: 11.294 | Acc: 1.000% (1/100)
Epoch: 292
Loss: 0.943 | Acc: 73.146% (36573/50000)
Test results:
Loss: 4.480 | Acc: 33.210% (3321/10000)
Test results:
Loss: 10.926 | Acc: 1.000% (1/100)
Epoch: 293
Loss: 0.933 | Acc: 73.200% (36600/50000)
Test results:
Loss: 3.130 | Acc: 40.590% (4059/10000)
Test results:
Loss: 9.617 | Acc: 2.000% (2/100)
Epoch: 294
Loss: 0.937 | Acc: 73.138% (36569/50000)
Test results:
Loss: 4.373 | Acc: 33.920% (3392/10000)
Test results:
Loss: 10.551 | Acc: 1.000% (1/100)
Epoch: 295
Loss: 0.926 | Acc: 73.516% (36758/50000)
Test results:
Loss: 3.076 | Acc: 42.250% (4225/10000)
Test results:
Loss: 9.374 | Acc: 2.000% (2/100)
Epoch: 296
Loss: 0.920 | Acc: 73.500% (36750/50000)
Test results:
Loss: 3.012 | Acc: 41.860% (4186/10000)
Test results:
Loss: 9.460 | Acc: 1.000% (1/100)
Epoch: 297
Loss: 0.927 | Acc: 73.446% (36723/50000)
Test results:
Loss: 3.336 | Acc: 38.160% (3816/10000)
Test results:
Loss: 8.989 | Acc: 0.000% (0/100)
Epoch: 298
Loss: 0.924 | Acc: 73.416% (36708/50000)
Test results:
Loss: 3.288 | Acc: 37.170% (3717/10000)
Test results:
Loss: 8.696 | Acc: 3.000% (3/100)
Epoch: 299
Loss: 0.944 | Acc: 72.924% (36462/50000)
Test results:
Loss: 4.177 | Acc: 34.630% (3463/10000)
Test results:
Loss: 10.853 | Acc: 2.000% (2/100)


==> fig/doubling_lr_partial/log_inclr_cifar100_partial0.2_trial1_0.00001_fine.tune.all.layers_750_per50_2.txt <==
3Test results:
Loss: 0.001 | Acc: 100.000% (100/100)
Test results:
Loss: 1.279 | Acc: 73.370% (7337/10000)
Epoch: 0
Loss: 0.042 | Acc: 99.326% (49663/50000)
Test results:
Loss: 1.253 | Acc: 73.750% (7375/10000)
Test results:
Loss: 0.262 | Acc: 93.000% (93/100)
Epoch: 1
Loss: 0.043 | Acc: 99.256% (49628/50000)
Test results:
Loss: 1.256 | Acc: 73.780% (7378/10000)
Test results:
Loss: 0.235 | Acc: 93.000% (93/100)
Epoch: 2
Loss: 0.042 | Acc: 99.270% (49635/50000)
Test results:
Loss: 1.250 | Acc: 73.610% (7361/10000)
Test results:
Loss: 0.244 | Acc: 94.000% (94/100)
Epoch: 3
Loss: 0.041 | Acc: 99.368% (49684/50000)
Test results:
Loss: 1.253 | Acc: 73.700% (7370/10000)
Test results:
Loss: 0.252 | Acc: 94.000% (94/100)
Epoch: 4
Loss: 0.041 | Acc: 99.332% (49666/50000)
Test results:
Loss: 1.257 | Acc: 73.650% (7365/10000)
Test results:
Loss: 0.246 | Acc: 94.000% (94/100)
Epoch: 5
Loss: 0.040 | Acc: 99.398% (49699/50000)
Test results:
Loss: 1.249 | Acc: 73.670% (7367/10000)
Test results:
Loss: 0.256 | Acc: 94.000% (94/100)
Epoch: 6
Loss: 0.040 | Acc: 99.362% (49681/50000)
Test results:
Loss: 1.247 | Acc: 73.660% (7366/10000)
Test results:
Loss: 0.255 | Acc: 93.000% (93/100)
Epoch: 7
Loss: 0.040 | Acc: 99.410% (49705/50000)
Test results:
Loss: 1.253 | Acc: 73.680% (7368/10000)
Test results:
Loss: 0.258 | Acc: 93.000% (93/100)
Epoch: 8
Loss: 0.039 | Acc: 99.392% (49696/50000)
Test results:
Loss: 1.246 | Acc: 73.810% (7381/10000)
Test results:
Loss: 0.256 | Acc: 93.000% (93/100)
Epoch: 9
Loss: 0.040 | Acc: 99.336% (49668/50000)
Test results:
Loss: 1.260 | Acc: 73.750% (7375/10000)
Test results:
Loss: 0.252 | Acc: 93.000% (93/100)
Epoch: 10
Loss: 0.039 | Acc: 99.408% (49704/50000)
Test results:
Loss: 1.253 | Acc: 73.700% (7370/10000)
Test results:
Loss: 0.252 | Acc: 94.000% (94/100)
Epoch: 11
Loss: 0.037 | Acc: 99.516% (49758/50000)
Test results:
Loss: 1.245 | Acc: 73.830% (7383/10000)
Test results:
Loss: 0.255 | Acc: 93.000% (93/100)
Epoch: 12
Loss: 0.039 | Acc: 99.468% (49734/50000)
Test results:
Loss: 1.251 | Acc: 73.670% (7367/10000)
Test results:
Loss: 0.255 | Acc: 94.000% (94/100)
Epoch: 13
Loss: 0.039 | Acc: 99.396% (49698/50000)
Test results:
Loss: 1.254 | Acc: 73.750% (7375/10000)
Test results:
Loss: 0.244 | Acc: 94.000% (94/100)
Epoch: 14
Loss: 0.038 | Acc: 99.434% (49717/50000)
Test results:
Loss: 1.250 | Acc: 73.710% (7371/10000)
Test results:
Loss: 0.256 | Acc: 94.000% (94/100)
Epoch: 15
Loss: 0.038 | Acc: 99.470% (49735/50000)
Test results:
Loss: 1.248 | Acc: 73.790% (7379/10000)
Test results:
Loss: 0.252 | Acc: 93.000% (93/100)
Epoch: 16
Loss: 0.039 | Acc: 99.424% (49712/50000)
Test results:
Loss: 1.248 | Acc: 73.860% (7386/10000)
Test results:
Loss: 0.243 | Acc: 95.000% (95/100)
Epoch: 17
Loss: 0.039 | Acc: 99.370% (49685/50000)
Test results:
Loss: 1.248 | Acc: 73.760% (7376/10000)
Test results:
Loss: 0.245 | Acc: 94.000% (94/100)
Epoch: 18
Loss: 0.037 | Acc: 99.512% (49756/50000)
Test results:
Loss: 1.250 | Acc: 73.870% (7387/10000)
Test results:
Loss: 0.258 | Acc: 94.000% (94/100)
Epoch: 19
Loss: 0.037 | Acc: 99.466% (49733/50000)
Test results:
Loss: 1.253 | Acc: 73.810% (7381/10000)
Test results:
Loss: 0.251 | Acc: 94.000% (94/100)
Epoch: 20
Loss: 0.038 | Acc: 99.434% (49717/50000)
Test results:
Loss: 1.249 | Acc: 73.740% (7374/10000)
Test results:
Loss: 0.253 | Acc: 94.000% (94/100)
Epoch: 21
Loss: 0.038 | Acc: 99.458% (49729/50000)
Test results:
Loss: 1.248 | Acc: 73.760% (7376/10000)
Test results:
Loss: 0.251 | Acc: 94.000% (94/100)
Epoch: 22
Loss: 0.037 | Acc: 99.474% (49737/50000)
Test results:
Loss: 1.248 | Acc: 73.740% (7374/10000)
Test results:
Loss: 0.247 | Acc: 94.000% (94/100)
Epoch: 23
Loss: 0.037 | Acc: 99.490% (49745/50000)
Test results:
Loss: 1.249 | Acc: 73.770% (7377/10000)
Test results:
Loss: 0.257 | Acc: 94.000% (94/100)
Epoch: 24
Loss: 0.037 | Acc: 99.466% (49733/50000)
Test results:
Loss: 1.250 | Acc: 73.790% (7379/10000)
Test results:
Loss: 0.256 | Acc: 92.000% (92/100)
Epoch: 25
Loss: 0.036 | Acc: 99.508% (49754/50000)
Test results:
Loss: 1.251 | Acc: 73.810% (7381/10000)
Test results:
Loss: 0.257 | Acc: 94.000% (94/100)
Epoch: 26
Loss: 0.037 | Acc: 99.450% (49725/50000)
Test results:
Loss: 1.245 | Acc: 73.810% (7381/10000)
Test results:
Loss: 0.261 | Acc: 93.000% (93/100)
Epoch: 27
Loss: 0.036 | Acc: 99.502% (49751/50000)
Test results:
Loss: 1.248 | Acc: 73.780% (7378/10000)
Test results:
Loss: 0.252 | Acc: 94.000% (94/100)
Epoch: 28
Loss: 0.037 | Acc: 99.502% (49751/50000)
Test results:
Loss: 1.248 | Acc: 73.770% (7377/10000)
Test results:
Loss: 0.248 | Acc: 94.000% (94/100)
Epoch: 29
Loss: 0.037 | Acc: 99.500% (49750/50000)
Test results:
Loss: 1.252 | Acc: 73.740% (7374/10000)
Test results:
Loss: 0.266 | Acc: 94.000% (94/100)
Epoch: 30
Loss: 0.037 | Acc: 99.494% (49747/50000)
Test results:
Loss: 1.257 | Acc: 73.570% (7357/10000)
Test results:
Loss: 0.247 | Acc: 94.000% (94/100)
Epoch: 31
Loss: 0.036 | Acc: 99.522% (49761/50000)
Test results:
Loss: 1.255 | Acc: 73.760% (7376/10000)
Test results:
Loss: 0.251 | Acc: 94.000% (94/100)
Epoch: 32
Loss: 0.036 | Acc: 99.518% (49759/50000)
Test results:
Loss: 1.254 | Acc: 73.830% (7383/10000)
Test results:
Loss: 0.240 | Acc: 94.000% (94/100)
Epoch: 33
Loss: 0.036 | Acc: 99.486% (49743/50000)
Test results:
Loss: 1.255 | Acc: 73.840% (7384/10000)
Test results:
Loss: 0.241 | Acc: 94.000% (94/100)
Epoch: 34
Loss: 0.036 | Acc: 99.534% (49767/50000)
Test results:
Loss: 1.251 | Acc: 73.660% (7366/10000)
Test results:
Loss: 0.265 | Acc: 93.000% (93/100)
Epoch: 35
Loss: 0.036 | Acc: 99.522% (49761/50000)
Test results:
Loss: 1.261 | Acc: 73.890% (7389/10000)
Test results:
Loss: 0.251 | Acc: 94.000% (94/100)
Epoch: 36
Loss: 0.035 | Acc: 99.538% (49769/50000)
Test results:
Loss: 1.256 | Acc: 73.760% (7376/10000)
Test results:
Loss: 0.249 | Acc: 94.000% (94/100)
Epoch: 37
Loss: 0.036 | Acc: 99.512% (49756/50000)
Test results:
Loss: 1.253 | Acc: 73.850% (7385/10000)
Test results:
Loss: 0.252 | Acc: 93.000% (93/100)
Epoch: 38
Loss: 0.035 | Acc: 99.564% (49782/50000)
Test results:
Loss: 1.249 | Acc: 73.750% (7375/10000)
Test results:
Loss: 0.256 | Acc: 94.000% (94/100)
Epoch: 39
Loss: 0.036 | Acc: 99.460% (49730/50000)
Test results:
Loss: 1.251 | Acc: 73.940% (7394/10000)
Test results:
Loss: 0.260 | Acc: 93.000% (93/100)
Epoch: 40
Loss: 0.036 | Acc: 99.514% (49757/50000)
Test results:
Loss: 1.253 | Acc: 73.700% (7370/10000)
Test results:
Loss: 0.256 | Acc: 93.000% (93/100)
Epoch: 41
Loss: 0.035 | Acc: 99.526% (49763/50000)
Test results:
Loss: 1.251 | Acc: 73.880% (7388/10000)
Test results:
Loss: 0.245 | Acc: 94.000% (94/100)
Epoch: 42
Loss: 0.035 | Acc: 99.546% (49773/50000)
Test results:
Loss: 1.255 | Acc: 73.900% (7390/10000)
Test results:
Loss: 0.245 | Acc: 94.000% (94/100)
Epoch: 43
Loss: 0.035 | Acc: 99.530% (49765/50000)
Test results:
Loss: 1.260 | Acc: 73.830% (7383/10000)
Test results:
Loss: 0.254 | Acc: 92.000% (92/100)
Epoch: 44
Loss: 0.035 | Acc: 99.542% (49771/50000)
Test results:
Loss: 1.255 | Acc: 73.890% (7389/10000)
Test results:
Loss: 0.248 | Acc: 94.000% (94/100)
Epoch: 45
Loss: 0.034 | Acc: 99.552% (49776/50000)
Test results:
Loss: 1.245 | Acc: 73.710% (7371/10000)
Test results:
Loss: 0.254 | Acc: 93.000% (93/100)
Epoch: 46
Loss: 0.035 | Acc: 99.520% (49760/50000)
Test results:
Loss: 1.255 | Acc: 73.840% (7384/10000)
Test results:
Loss: 0.241 | Acc: 94.000% (94/100)
Epoch: 47
Loss: 0.034 | Acc: 99.538% (49769/50000)
Test results:
Loss: 1.251 | Acc: 73.760% (7376/10000)
Test results:
Loss: 0.243 | Acc: 94.000% (94/100)
Epoch: 48
Loss: 0.035 | Acc: 99.566% (49783/50000)
Test results:
Loss: 1.249 | Acc: 73.890% (7389/10000)
Test results:
Loss: 0.262 | Acc: 92.000% (92/100)
Epoch: 49
Loss: 0.034 | Acc: 99.590% (49795/50000)
Test results:
Loss: 1.257 | Acc: 73.850% (7385/10000)
Test results:
Loss: 0.243 | Acc: 94.000% (94/100)
Epoch: 50
Loss: 0.034 | Acc: 99.604% (49802/50000)
Test results:
Loss: 1.252 | Acc: 73.920% (7392/10000)
Test results:
Loss: 0.241 | Acc: 93.000% (93/100)
Epoch: 51
Loss: 0.034 | Acc: 99.606% (49803/50000)
Test results:
Loss: 1.257 | Acc: 73.730% (7373/10000)
Test results:
Loss: 0.243 | Acc: 94.000% (94/100)
Epoch: 52
Loss: 0.034 | Acc: 99.568% (49784/50000)
Test results:
Loss: 1.264 | Acc: 73.840% (7384/10000)
Test results:
Loss: 0.248 | Acc: 93.000% (93/100)
Epoch: 53
Loss: 0.034 | Acc: 99.584% (49792/50000)
Test results:
Loss: 1.256 | Acc: 73.640% (7364/10000)
Test results:
Loss: 0.242 | Acc: 94.000% (94/100)
Epoch: 54
Loss: 0.033 | Acc: 99.588% (49794/50000)
Test results:
Loss: 1.254 | Acc: 73.870% (7387/10000)
Test results:
Loss: 0.239 | Acc: 94.000% (94/100)
Epoch: 55
Loss: 0.033 | Acc: 99.572% (49786/50000)
Test results:
Loss: 1.253 | Acc: 73.830% (7383/10000)
Test results:
Loss: 0.254 | Acc: 94.000% (94/100)
Epoch: 56
Loss: 0.033 | Acc: 99.600% (49800/50000)
Test results:
Loss: 1.259 | Acc: 73.960% (7396/10000)
Test results:
Loss: 0.239 | Acc: 94.000% (94/100)
Epoch: 57
Loss: 0.034 | Acc: 99.566% (49783/50000)
Test results:
Loss: 1.259 | Acc: 73.950% (7395/10000)
Test results:
Loss: 0.260 | Acc: 93.000% (93/100)
Epoch: 58
Loss: 0.032 | Acc: 99.590% (49795/50000)
Test results:
Loss: 1.250 | Acc: 73.920% (7392/10000)
Test results:
Loss: 0.249 | Acc: 94.000% (94/100)
Epoch: 59
Loss: 0.033 | Acc: 99.604% (49802/50000)
Test results:
Loss: 1.249 | Acc: 73.880% (7388/10000)
Test results:
Loss: 0.251 | Acc: 94.000% (94/100)
Epoch: 60
Loss: 0.033 | Acc: 99.606% (49803/50000)
Test results:
Loss: 1.248 | Acc: 73.930% (7393/10000)
Test results:
Loss: 0.249 | Acc: 94.000% (94/100)
Epoch: 61
Loss: 0.032 | Acc: 99.614% (49807/50000)
Test results:
Loss: 1.261 | Acc: 73.830% (7383/10000)
Test results:
Loss: 0.242 | Acc: 93.000% (93/100)
Epoch: 62
Loss: 0.032 | Acc: 99.612% (49806/50000)
Test results:
Loss: 1.243 | Acc: 73.860% (7386/10000)
Test results:
Loss: 0.261 | Acc: 92.000% (92/100)
Epoch: 63
Loss: 0.032 | Acc: 99.614% (49807/50000)
Test results:
Loss: 1.259 | Acc: 73.700% (7370/10000)
Test results:
Loss: 0.249 | Acc: 93.000% (93/100)
Epoch: 64
Loss: 0.031 | Acc: 99.590% (49795/50000)
Test results:
Loss: 1.257 | Acc: 73.790% (7379/10000)
Test results:
Loss: 0.256 | Acc: 94.000% (94/100)
Epoch: 65
Loss: 0.031 | Acc: 99.622% (49811/50000)
Test results:
Loss: 1.258 | Acc: 73.950% (7395/10000)
Test results:
Loss: 0.247 | Acc: 94.000% (94/100)
Epoch: 66
Loss: 0.031 | Acc: 99.640% (49820/50000)
Test results:
Loss: 1.258 | Acc: 73.760% (7376/10000)
Test results:
Loss: 0.262 | Acc: 93.000% (93/100)
Epoch: 67
Loss: 0.031 | Acc: 99.652% (49826/50000)
Test results:
Loss: 1.259 | Acc: 73.890% (7389/10000)
Test results:
Loss: 0.258 | Acc: 94.000% (94/100)
Epoch: 68
Loss: 0.032 | Acc: 99.598% (49799/50000)
Test results:
Loss: 1.259 | Acc: 73.730% (7373/10000)
Test results:
Loss: 0.249 | Acc: 93.000% (93/100)
Epoch: 69
Loss: 0.032 | Acc: 99.616% (49808/50000)
Test results:
Loss: 1.252 | Acc: 73.830% (7383/10000)
Test results:
Loss: 0.259 | Acc: 94.000% (94/100)
Epoch: 70
Loss: 0.030 | Acc: 99.698% (49849/50000)
Test results:
Loss: 1.256 | Acc: 73.740% (7374/10000)
Test results:
Loss: 0.247 | Acc: 94.000% (94/100)
Epoch: 71
Loss: 0.031 | Acc: 99.608% (49804/50000)
Test results:
Loss: 1.260 | Acc: 73.730% (7373/10000)
Test results:
Loss: 0.258 | Acc: 94.000% (94/100)
Epoch: 72
Loss: 0.031 | Acc: 99.636% (49818/50000)
Test results:
Loss: 1.256 | Acc: 73.800% (7380/10000)
Test results:
Loss: 0.244 | Acc: 94.000% (94/100)
Epoch: 73
Loss: 0.030 | Acc: 99.668% (49834/50000)
Test results:
Loss: 1.252 | Acc: 73.840% (7384/10000)
Test results:
Loss: 0.249 | Acc: 94.000% (94/100)
Epoch: 74
Loss: 0.031 | Acc: 99.650% (49825/50000)
Test results:
Loss: 1.258 | Acc: 73.900% (7390/10000)
Test results:
Loss: 0.243 | Acc: 94.000% (94/100)
Epoch: 75
Loss: 0.029 | Acc: 99.722% (49861/50000)
Test results:
Loss: 1.254 | Acc: 73.770% (7377/10000)
Test results:
Loss: 0.250 | Acc: 94.000% (94/100)
Epoch: 76
Loss: 0.030 | Acc: 99.702% (49851/50000)
Test results:
Loss: 1.259 | Acc: 73.860% (7386/10000)
Test results:
Loss: 0.244 | Acc: 94.000% (94/100)
Epoch: 77
Loss: 0.029 | Acc: 99.696% (49848/50000)
Test results:
Loss: 1.261 | Acc: 73.790% (7379/10000)
Test results:
Loss: 0.252 | Acc: 94.000% (94/100)
Epoch: 78
Loss: 0.030 | Acc: 99.674% (49837/50000)
Test results:
Loss: 1.254 | Acc: 73.840% (7384/10000)
Test results:
Loss: 0.255 | Acc: 93.000% (93/100)
Epoch: 79
Loss: 0.030 | Acc: 99.650% (49825/50000)
Test results:
Loss: 1.260 | Acc: 73.800% (7380/10000)
Test results:
Loss: 0.270 | Acc: 93.000% (93/100)
Epoch: 80
Loss: 0.030 | Acc: 99.652% (49826/50000)
Test results:
Loss: 1.258 | Acc: 73.820% (7382/10000)
Test results:
Loss: 0.259 | Acc: 94.000% (94/100)
Epoch: 81
Loss: 0.029 | Acc: 99.690% (49845/50000)
Test results:
Loss: 1.258 | Acc: 73.920% (7392/10000)
Test results:
Loss: 0.253 | Acc: 94.000% (94/100)
Epoch: 82
Loss: 0.029 | Acc: 99.704% (49852/50000)
Test results:
Loss: 1.254 | Acc: 73.830% (7383/10000)
Test results:
Loss: 0.255 | Acc: 93.000% (93/100)
Epoch: 83
Loss: 0.029 | Acc: 99.720% (49860/50000)
Test results:
Loss: 1.257 | Acc: 73.900% (7390/10000)
Test results:
Loss: 0.251 | Acc: 94.000% (94/100)
Epoch: 84
Loss: 0.030 | Acc: 99.702% (49851/50000)
Test results:
Loss: 1.261 | Acc: 73.820% (7382/10000)
Test results:
Loss: 0.250 | Acc: 94.000% (94/100)
Epoch: 85
Loss: 0.029 | Acc: 99.696% (49848/50000)
Test results:
Loss: 1.264 | Acc: 73.830% (7383/10000)
Test results:
Loss: 0.242 | Acc: 94.000% (94/100)
Epoch: 86
Loss: 0.029 | Acc: 99.710% (49855/50000)
Test results:
Loss: 1.254 | Acc: 73.940% (7394/10000)
Test results:
Loss: 0.254 | Acc: 93.000% (93/100)
Epoch: 87
Loss: 0.029 | Acc: 99.660% (49830/50000)
Test results:
Loss: 1.257 | Acc: 73.800% (7380/10000)
Test results:
Loss: 0.252 | Acc: 94.000% (94/100)
Epoch: 88
Loss: 0.029 | Acc: 99.740% (49870/50000)
Test results:
Loss: 1.257 | Acc: 73.840% (7384/10000)
Test results:
Loss: 0.252 | Acc: 94.000% (94/100)
Epoch: 89
Loss: 0.028 | Acc: 99.750% (49875/50000)
Test results:
Loss: 1.258 | Acc: 73.750% (7375/10000)
Test results:
Loss: 0.257 | Acc: 94.000% (94/100)
Epoch: 90
Loss: 0.029 | Acc: 99.698% (49849/50000)
Test results:
Loss: 1.260 | Acc: 74.000% (7400/10000)
Test results:
Loss: 0.243 | Acc: 94.000% (94/100)
Epoch: 91
Loss: 0.029 | Acc: 99.712% (49856/50000)
Test results:
Loss: 1.261 | Acc: 73.880% (7388/10000)
Test results:
Loss: 0.249 | Acc: 94.000% (94/100)
Epoch: 92
Loss: 0.028 | Acc: 99.724% (49862/50000)
Test results:
Loss: 1.255 | Acc: 73.830% (7383/10000)
Test results:
Loss: 0.244 | Acc: 94.000% (94/100)
Epoch: 93
Loss: 0.028 | Acc: 99.756% (49878/50000)
Test results:
Loss: 1.259 | Acc: 73.790% (7379/10000)
Test results:
Loss: 0.251 | Acc: 94.000% (94/100)
Epoch: 94
Loss: 0.028 | Acc: 99.726% (49863/50000)
Test results:
Loss: 1.263 | Acc: 73.780% (7378/10000)
Test results:
Loss: 0.247 | Acc: 94.000% (94/100)
Epoch: 95
Loss: 0.028 | Acc: 99.734% (49867/50000)
Test results:
Loss: 1.259 | Acc: 73.850% (7385/10000)
Test results:
Loss: 0.255 | Acc: 93.000% (93/100)
Epoch: 96
Loss: 0.027 | Acc: 99.730% (49865/50000)
Test results:
Loss: 1.269 | Acc: 73.760% (7376/10000)
Test results:
Loss: 0.242 | Acc: 94.000% (94/100)
Epoch: 97
Loss: 0.028 | Acc: 99.758% (49879/50000)
Test results:
Loss: 1.258 | Acc: 73.950% (7395/10000)
Test results:
Loss: 0.242 | Acc: 94.000% (94/100)
Epoch: 98
Loss: 0.029 | Acc: 99.670% (49835/50000)
Test results:
Loss: 1.261 | Acc: 73.820% (7382/10000)
Test results:
Loss: 0.242 | Acc: 94.000% (94/100)
Epoch: 99
Loss: 0.027 | Acc: 99.740% (49870/50000)
Test results:
Loss: 1.265 | Acc: 73.750% (7375/10000)
Test results:
Loss: 0.255 | Acc: 94.000% (94/100)
Epoch: 100
Loss: 0.027 | Acc: 99.746% (49873/50000)
Test results:
Loss: 1.258 | Acc: 73.790% (7379/10000)
Test results:
Loss: 0.257 | Acc: 94.000% (94/100)
Epoch: 101
Loss: 0.027 | Acc: 99.746% (49873/50000)
Test results:
Loss: 1.257 | Acc: 73.890% (7389/10000)
Test results:
Loss: 0.247 | Acc: 94.000% (94/100)
Epoch: 102
Loss: 0.026 | Acc: 99.788% (49894/50000)
Test results:
Loss: 1.261 | Acc: 73.780% (7378/10000)
Test results:
Loss: 0.244 | Acc: 94.000% (94/100)
Epoch: 103
Loss: 0.027 | Acc: 99.720% (49860/50000)
Test results:
Loss: 1.260 | Acc: 73.830% (7383/10000)
Test results:
Loss: 0.241 | Acc: 94.000% (94/100)
Epoch: 104
Loss: 0.026 | Acc: 99.746% (49873/50000)
Test results:
Loss: 1.259 | Acc: 73.830% (7383/10000)
Test results:
Loss: 0.254 | Acc: 93.000% (93/100)
Epoch: 105
Loss: 0.027 | Acc: 99.712% (49856/50000)
Test results:
Loss: 1.261 | Acc: 73.760% (7376/10000)
Test results:
Loss: 0.252 | Acc: 94.000% (94/100)
Epoch: 106
Loss: 0.027 | Acc: 99.746% (49873/50000)
Test results:
Loss: 1.259 | Acc: 73.980% (7398/10000)
Test results:
Loss: 0.249 | Acc: 94.000% (94/100)
Epoch: 107
Loss: 0.026 | Acc: 99.784% (49892/50000)
Test results:
Loss: 1.266 | Acc: 73.810% (7381/10000)
Test results:
Loss: 0.238 | Acc: 94.000% (94/100)
Epoch: 108
Loss: 0.026 | Acc: 99.776% (49888/50000)
Test results:
Loss: 1.267 | Acc: 73.780% (7378/10000)
Test results:
Loss: 0.247 | Acc: 94.000% (94/100)
Epoch: 109
Loss: 0.025 | Acc: 99.776% (49888/50000)
Test results:
Loss: 1.262 | Acc: 73.840% (7384/10000)
Test results:
Loss: 0.250 | Acc: 94.000% (94/100)
Epoch: 110
Loss: 0.026 | Acc: 99.800% (49900/50000)
Test results:
Loss: 1.264 | Acc: 73.920% (7392/10000)
Test results:
Loss: 0.251 | Acc: 94.000% (94/100)
Epoch: 111
Loss: 0.025 | Acc: 99.798% (49899/50000)
Test results:
Loss: 1.264 | Acc: 73.780% (7378/10000)
Test results:
Loss: 0.251 | Acc: 94.000% (94/100)
Epoch: 112
Loss: 0.025 | Acc: 99.766% (49883/50000)
Test results:
Loss: 1.256 | Acc: 73.780% (7378/10000)
Test results:
Loss: 0.255 | Acc: 94.000% (94/100)
Epoch: 113
Loss: 0.026 | Acc: 99.766% (49883/50000)
Test results:
Loss: 1.264 | Acc: 73.830% (7383/10000)
Test results:
Loss: 0.253 | Acc: 94.000% (94/100)
Epoch: 114
Loss: 0.025 | Acc: 99.774% (49887/50000)
Test results:
Loss: 1.261 | Acc: 73.780% (7378/10000)
Test results:
Loss: 0.257 | Acc: 94.000% (94/100)
Epoch: 115
Loss: 0.025 | Acc: 99.764% (49882/50000)
Test results:
Loss: 1.263 | Acc: 73.810% (7381/10000)
Test results:
Loss: 0.244 | Acc: 93.000% (93/100)
Epoch: 116
Loss: 0.025 | Acc: 99.794% (49897/50000)
Test results:
Loss: 1.272 | Acc: 73.680% (7368/10000)
Test results:
Loss: 0.253 | Acc: 93.000% (93/100)
Epoch: 117
Loss: 0.024 | Acc: 99.802% (49901/50000)
Test results:
Loss: 1.265 | Acc: 73.780% (7378/10000)
Test results:
Loss: 0.248 | Acc: 94.000% (94/100)
Epoch: 118
Loss: 0.024 | Acc: 99.810% (49905/50000)
Test results:
Loss: 1.265 | Acc: 73.710% (7371/10000)
Test results:
Loss: 0.259 | Acc: 94.000% (94/100)
Epoch: 119
Loss: 0.025 | Acc: 99.776% (49888/50000)
Test results:
Loss: 1.264 | Acc: 73.750% (7375/10000)
Test results:
Loss: 0.251 | Acc: 94.000% (94/100)
Epoch: 120
Loss: 0.024 | Acc: 99.776% (49888/50000)
Test results:
Loss: 1.267 | Acc: 73.810% (7381/10000)
Test results:
Loss: 0.251 | Acc: 94.000% (94/100)
Epoch: 121
Loss: 0.024 | Acc: 99.820% (49910/50000)
Test results:
Loss: 1.267 | Acc: 73.700% (7370/10000)
Test results:
Loss: 0.246 | Acc: 94.000% (94/100)
Epoch: 122
Loss: 0.023 | Acc: 99.826% (49913/50000)
Test results:
Loss: 1.264 | Acc: 73.930% (7393/10000)
Test results:
Loss: 0.255 | Acc: 94.000% (94/100)
Epoch: 123
Loss: 0.024 | Acc: 99.774% (49887/50000)
Test results:
Loss: 1.267 | Acc: 73.750% (7375/10000)
Test results:
Loss: 0.252 | Acc: 94.000% (94/100)
Epoch: 124
Loss: 0.024 | Acc: 99.790% (49895/50000)
Test results:
Loss: 1.264 | Acc: 73.820% (7382/10000)
Test results:
Loss: 0.257 | Acc: 94.000% (94/100)
Epoch: 125
Loss: 0.024 | Acc: 99.808% (49904/50000)
Test results:
Loss: 1.267 | Acc: 73.770% (7377/10000)
Test results:
Loss: 0.245 | Acc: 94.000% (94/100)
Epoch: 126
Loss: 0.024 | Acc: 99.828% (49914/50000)
Test results:
Loss: 1.264 | Acc: 73.890% (7389/10000)
Test results:
Loss: 0.255 | Acc: 94.000% (94/100)
Epoch: 127
Loss: 0.023 | Acc: 99.790% (49895/50000)
Test results:
Loss: 1.262 | Acc: 73.820% (7382/10000)
Test results:
Loss: 0.259 | Acc: 94.000% (94/100)
Epoch: 128
Loss: 0.023 | Acc: 99.836% (49918/50000)
Test results:
Loss: 1.263 | Acc: 73.680% (7368/10000)
Test results:
Loss: 0.256 | Acc: 93.000% (93/100)
Epoch: 129
Loss: 0.023 | Acc: 99.820% (49910/50000)
Test results:
Loss: 1.262 | Acc: 73.780% (7378/10000)
Test results:
Loss: 0.256 | Acc: 94.000% (94/100)
Epoch: 130
Loss: 0.023 | Acc: 99.818% (49909/50000)
Test results:
Loss: 1.266 | Acc: 73.780% (7378/10000)
Test results:
Loss: 0.252 | Acc: 94.000% (94/100)
Epoch: 131
Loss: 0.023 | Acc: 99.810% (49905/50000)
Test results:
Loss: 1.263 | Acc: 73.860% (7386/10000)
Test results:
Loss: 0.256 | Acc: 94.000% (94/100)
Epoch: 132
Loss: 0.023 | Acc: 99.826% (49913/50000)
Test results:
Loss: 1.260 | Acc: 73.800% (7380/10000)
Test results:
Loss: 0.254 | Acc: 94.000% (94/100)
Epoch: 133
Loss: 0.022 | Acc: 99.844% (49922/50000)
Test results:
Loss: 1.266 | Acc: 73.700% (7370/10000)
Test results:
Loss: 0.249 | Acc: 94.000% (94/100)
Epoch: 134
Loss: 0.022 | Acc: 99.822% (49911/50000)
Test results:
Loss: 1.270 | Acc: 73.720% (7372/10000)
Test results:
Loss: 0.247 | Acc: 94.000% (94/100)
Epoch: 135
Loss: 0.023 | Acc: 99.834% (49917/50000)
Test results:
Loss: 1.268 | Acc: 73.790% (7379/10000)
Test results:
Loss: 0.261 | Acc: 94.000% (94/100)
Epoch: 136
Loss: 0.022 | Acc: 99.834% (49917/50000)
Test results:
Loss: 1.267 | Acc: 73.770% (7377/10000)
Test results:
Loss: 0.255 | Acc: 94.000% (94/100)
Epoch: 137
Loss: 0.022 | Acc: 99.848% (49924/50000)
Test results:
Loss: 1.266 | Acc: 73.820% (7382/10000)
Test results:
Loss: 0.243 | Acc: 94.000% (94/100)
Epoch: 138
Loss: 0.022 | Acc: 99.884% (49942/50000)
Test results:
Loss: 1.266 | Acc: 73.820% (7382/10000)
Test results:
Loss: 0.255 | Acc: 94.000% (94/100)
Epoch: 139
Loss: 0.022 | Acc: 99.838% (49919/50000)
Test results:
Loss: 1.269 | Acc: 73.850% (7385/10000)
Test results:
Loss: 0.266 | Acc: 92.000% (92/100)
Epoch: 140
Loss: 0.022 | Acc: 99.866% (49933/50000)
Test results:
Loss: 1.271 | Acc: 73.740% (7374/10000)
Test results:
Loss: 0.251 | Acc: 94.000% (94/100)
Epoch: 141
Loss: 0.021 | Acc: 99.870% (49935/50000)
Test results:
Loss: 1.269 | Acc: 73.810% (7381/10000)
Test results:
Loss: 0.262 | Acc: 94.000% (94/100)
Epoch: 142
Loss: 0.021 | Acc: 99.864% (49932/50000)
Test results:
Loss: 1.269 | Acc: 73.910% (7391/10000)
Test results:
Loss: 0.264 | Acc: 94.000% (94/100)
Epoch: 143
Loss: 0.021 | Acc: 99.866% (49933/50000)
Test results:
Loss: 1.263 | Acc: 73.770% (7377/10000)
Test results:
Loss: 0.258 | Acc: 94.000% (94/100)
Epoch: 144
Loss: 0.022 | Acc: 99.842% (49921/50000)
Test results:
Loss: 1.272 | Acc: 73.670% (7367/10000)
Test results:
Loss: 0.260 | Acc: 94.000% (94/100)
Epoch: 145
Loss: 0.021 | Acc: 99.856% (49928/50000)
Test results:
Loss: 1.270 | Acc: 73.760% (7376/10000)
Test results:
Loss: 0.267 | Acc: 93.000% (93/100)
Epoch: 146
Loss: 0.021 | Acc: 99.832% (49916/50000)
Test results:
Loss: 1.266 | Acc: 73.800% (7380/10000)
Test results:
Loss: 0.258 | Acc: 94.000% (94/100)
Epoch: 147
Loss: 0.020 | Acc: 99.886% (49943/50000)
Test results:
Loss: 1.274 | Acc: 73.750% (7375/10000)
Test results:
Loss: 0.250 | Acc: 94.000% (94/100)
Epoch: 148
Loss: 0.021 | Acc: 99.874% (49937/50000)
Test results:
Loss: 1.272 | Acc: 73.800% (7380/10000)
Test results:
Loss: 0.254 | Acc: 94.000% (94/100)
Epoch: 149
Loss: 0.021 | Acc: 99.862% (49931/50000)
Test results:
Loss: 1.272 | Acc: 73.710% (7371/10000)
Test results:
Loss: 0.252 | Acc: 94.000% (94/100)
Epoch: 150
Loss: 0.020 | Acc: 99.868% (49934/50000)
Test results:
Loss: 1.271 | Acc: 73.710% (7371/10000)
Test results:
Loss: 0.271 | Acc: 92.000% (92/100)
Epoch: 151
Loss: 0.020 | Acc: 99.866% (49933/50000)
Test results:
Loss: 1.275 | Acc: 73.880% (7388/10000)
Test results:
Loss: 0.253 | Acc: 94.000% (94/100)
Epoch: 152
Loss: 0.020 | Acc: 99.864% (49932/50000)
Test results:
Loss: 1.278 | Acc: 73.760% (7376/10000)
Test results:
Loss: 0.263 | Acc: 94.000% (94/100)
Epoch: 153
Loss: 0.020 | Acc: 99.874% (49937/50000)
Test results:
Loss: 1.269 | Acc: 73.960% (7396/10000)
Test results:
Loss: 0.269 | Acc: 94.000% (94/100)
Epoch: 154
Loss: 0.020 | Acc: 99.856% (49928/50000)
Test results:
Loss: 1.283 | Acc: 73.700% (7370/10000)
Test results:
Loss: 0.249 | Acc: 94.000% (94/100)
Epoch: 155
Loss: 0.020 | Acc: 99.876% (49938/50000)
Test results:
Loss: 1.276 | Acc: 73.800% (7380/10000)
Test results:
Loss: 0.246 | Acc: 94.000% (94/100)
Epoch: 156
Loss: 0.020 | Acc: 99.866% (49933/50000)
Test results:
Loss: 1.271 | Acc: 73.570% (7357/10000)
Test results:
Loss: 0.256 | Acc: 94.000% (94/100)
Epoch: 157
Loss: 0.020 | Acc: 99.876% (49938/50000)
Test results:
Loss: 1.269 | Acc: 73.820% (7382/10000)
Test results:
Loss: 0.249 | Acc: 94.000% (94/100)
Epoch: 158
Loss: 0.019 | Acc: 99.880% (49940/50000)
Test results:
Loss: 1.276 | Acc: 73.590% (7359/10000)
Test results:
Loss: 0.268 | Acc: 94.000% (94/100)
Epoch: 159
Loss: 0.019 | Acc: 99.880% (49940/50000)
Test results:
Loss: 1.273 | Acc: 73.550% (7355/10000)
Test results:
Loss: 0.258 | Acc: 94.000% (94/100)
Epoch: 160
Loss: 0.019 | Acc: 99.900% (49950/50000)
Test results:
Loss: 1.273 | Acc: 73.680% (7368/10000)
Test results:
Loss: 0.267 | Acc: 94.000% (94/100)
Epoch: 161
Loss: 0.018 | Acc: 99.892% (49946/50000)
Test results:
Loss: 1.279 | Acc: 73.730% (7373/10000)
Test results:
Loss: 0.261 | Acc: 94.000% (94/100)
Epoch: 162
Loss: 0.019 | Acc: 99.870% (49935/50000)
Test results:
Loss: 1.279 | Acc: 73.620% (7362/10000)
Test results:
Loss: 0.263 | Acc: 94.000% (94/100)
Epoch: 163
Loss: 0.019 | Acc: 99.892% (49946/50000)
Test results:
Loss: 1.276 | Acc: 73.760% (7376/10000)
Test results:
Loss: 0.260 | Acc: 94.000% (94/100)
Epoch: 164
Loss: 0.018 | Acc: 99.920% (49960/50000)
Test results:
Loss: 1.275 | Acc: 73.930% (7393/10000)
Test results:
Loss: 0.241 | Acc: 95.000% (95/100)
Epoch: 165
Loss: 0.018 | Acc: 99.916% (49958/50000)
Test results:
Loss: 1.277 | Acc: 73.930% (7393/10000)
Test results:
Loss: 0.264 | Acc: 94.000% (94/100)
Epoch: 166
Loss: 0.019 | Acc: 99.870% (49935/50000)
Test results:
Loss: 1.281 | Acc: 73.700% (7370/10000)
Test results:
Loss: 0.255 | Acc: 94.000% (94/100)
Epoch: 167
Loss: 0.018 | Acc: 99.894% (49947/50000)
Test results:
Loss: 1.278 | Acc: 73.850% (7385/10000)
Test results:
Loss: 0.257 | Acc: 94.000% (94/100)
Epoch: 168
Loss: 0.018 | Acc: 99.906% (49953/50000)
Test results:
Loss: 1.278 | Acc: 73.710% (7371/10000)
Test results:
Loss: 0.256 | Acc: 94.000% (94/100)
Epoch: 169
Loss: 0.018 | Acc: 99.916% (49958/50000)
Test results:
Loss: 1.281 | Acc: 73.680% (7368/10000)
Test results:
Loss: 0.259 | Acc: 94.000% (94/100)
Epoch: 170
Loss: 0.017 | Acc: 99.918% (49959/50000)
Test results:
Loss: 1.276 | Acc: 73.760% (7376/10000)
Test results:
Loss: 0.277 | Acc: 94.000% (94/100)
Epoch: 171
Loss: 0.017 | Acc: 99.912% (49956/50000)
Test results:
Loss: 1.281 | Acc: 73.660% (7366/10000)
Test results:
Loss: 0.267 | Acc: 93.000% (93/100)
Epoch: 172
Loss: 0.017 | Acc: 99.944% (49972/50000)
Test results:
Loss: 1.282 | Acc: 73.800% (7380/10000)
Test results:
Loss: 0.268 | Acc: 94.000% (94/100)
Epoch: 173
Loss: 0.017 | Acc: 99.916% (49958/50000)
Test results:
Loss: 1.277 | Acc: 73.800% (7380/10000)
Test results:
Loss: 0.259 | Acc: 94.000% (94/100)
Epoch: 174
Loss: 0.017 | Acc: 99.920% (49960/50000)
Test results:
Loss: 1.277 | Acc: 73.690% (7369/10000)
Test results:
Loss: 0.262 | Acc: 94.000% (94/100)
Epoch: 175
Loss: 0.017 | Acc: 99.918% (49959/50000)
Test results:
Loss: 1.281 | Acc: 73.700% (7370/10000)
Test results:
Loss: 0.261 | Acc: 94.000% (94/100)
Epoch: 176
Loss: 0.017 | Acc: 99.932% (49966/50000)
Test results:
Loss: 1.283 | Acc: 73.790% (7379/10000)
Test results:
Loss: 0.265 | Acc: 94.000% (94/100)
Epoch: 177
Loss: 0.016 | Acc: 99.930% (49965/50000)
Test results:
Loss: 1.278 | Acc: 73.840% (7384/10000)
Test results:
Loss: 0.251 | Acc: 94.000% (94/100)
Epoch: 178
Loss: 0.017 | Acc: 99.926% (49963/50000)
Test results:
Loss: 1.279 | Acc: 73.700% (7370/10000)
Test results:
Loss: 0.262 | Acc: 94.000% (94/100)
Epoch: 179
Loss: 0.016 | Acc: 99.930% (49965/50000)
Test results:
Loss: 1.286 | Acc: 73.680% (7368/10000)
Test results:
Loss: 0.259 | Acc: 94.000% (94/100)
Epoch: 180
Loss: 0.016 | Acc: 99.918% (49959/50000)
Test results:
Loss: 1.280 | Acc: 73.640% (7364/10000)
Test results:
Loss: 0.269 | Acc: 94.000% (94/100)
Epoch: 181
Loss: 0.016 | Acc: 99.914% (49957/50000)
Test results:
Loss: 1.283 | Acc: 73.850% (7385/10000)
Test results:
Loss: 0.267 | Acc: 93.000% (93/100)
Epoch: 182
Loss: 0.016 | Acc: 99.932% (49966/50000)
Test results:
Loss: 1.283 | Acc: 73.700% (7370/10000)
Test results:
Loss: 0.253 | Acc: 94.000% (94/100)
Epoch: 183
Loss: 0.016 | Acc: 99.924% (49962/50000)
Test results:
Loss: 1.280 | Acc: 73.780% (7378/10000)
Test results:
Loss: 0.271 | Acc: 94.000% (94/100)
Epoch: 184
Loss: 0.016 | Acc: 99.926% (49963/50000)
Test results:
Loss: 1.282 | Acc: 73.620% (7362/10000)
Test results:
Loss: 0.264 | Acc: 94.000% (94/100)
Epoch: 185
Loss: 0.016 | Acc: 99.936% (49968/50000)
Test results:
Loss: 1.285 | Acc: 73.690% (7369/10000)
Test results:
Loss: 0.267 | Acc: 94.000% (94/100)
Epoch: 186
Loss: 0.016 | Acc: 99.910% (49955/50000)
Test results:
Loss: 1.279 | Acc: 73.800% (7380/10000)
Test results:
Loss: 0.266 | Acc: 94.000% (94/100)
Epoch: 187
Loss: 0.016 | Acc: 99.916% (49958/50000)
Test results:
Loss: 1.277 | Acc: 73.760% (7376/10000)
Test results:
Loss: 0.269 | Acc: 94.000% (94/100)
Epoch: 188
Loss: 0.016 | Acc: 99.940% (49970/50000)
Test results:
Loss: 1.285 | Acc: 73.500% (7350/10000)
Test results:
Loss: 0.285 | Acc: 93.000% (93/100)
Epoch: 189
Loss: 0.015 | Acc: 99.932% (49966/50000)
Test results:
Loss: 1.282 | Acc: 73.660% (7366/10000)
Test results:
Loss: 0.274 | Acc: 94.000% (94/100)
Epoch: 190
Loss: 0.015 | Acc: 99.934% (49967/50000)
Test results:
Loss: 1.284 | Acc: 73.640% (7364/10000)
Test results:
Loss: 0.263 | Acc: 94.000% (94/100)
Epoch: 191
Loss: 0.015 | Acc: 99.928% (49964/50000)
Test results:
Loss: 1.281 | Acc: 73.800% (7380/10000)
Test results:
Loss: 0.275 | Acc: 94.000% (94/100)
Epoch: 192
Loss: 0.015 | Acc: 99.938% (49969/50000)
Test results:
Loss: 1.280 | Acc: 73.730% (7373/10000)
Test results:
Loss: 0.273 | Acc: 94.000% (94/100)
Epoch: 193
Loss: 0.015 | Acc: 99.950% (49975/50000)
Test results:
Loss: 1.277 | Acc: 73.680% (7368/10000)
Test results:
Loss: 0.272 | Acc: 94.000% (94/100)
Epoch: 194
Loss: 0.015 | Acc: 99.936% (49968/50000)
Test results:
Loss: 1.281 | Acc: 73.810% (7381/10000)
Test results:
Loss: 0.264 | Acc: 94.000% (94/100)
Epoch: 195
Loss: 0.015 | Acc: 99.918% (49959/50000)
Test results:
Loss: 1.284 | Acc: 73.630% (7363/10000)
Test results:
Loss: 0.274 | Acc: 94.000% (94/100)
Epoch: 196
Loss: 0.015 | Acc: 99.938% (49969/50000)
Test results:
Loss: 1.280 | Acc: 73.690% (7369/10000)
Test results:
Loss: 0.279 | Acc: 94.000% (94/100)
Epoch: 197
Loss: 0.015 | Acc: 99.940% (49970/50000)
Test results:
Loss: 1.284 | Acc: 73.540% (7354/10000)
Test results:
Loss: 0.278 | Acc: 94.000% (94/100)
Epoch: 198
Loss: 0.015 | Acc: 99.928% (49964/50000)
Test results:
Loss: 1.288 | Acc: 73.740% (7374/10000)
Test results:
Loss: 0.277 | Acc: 94.000% (94/100)
Epoch: 199
Loss: 0.015 | Acc: 99.942% (49971/50000)
Test results:
Loss: 1.288 | Acc: 73.760% (7376/10000)
Test results:
Loss: 0.278 | Acc: 93.000% (93/100)
Epoch: 200
Loss: 0.015 | Acc: 99.940% (49970/50000)
Test results:
Loss: 1.289 | Acc: 73.790% (7379/10000)
Test results:
Loss: 0.283 | Acc: 94.000% (94/100)
Epoch: 201
Loss: 0.014 | Acc: 99.948% (49974/50000)
Test results:
Loss: 1.284 | Acc: 73.650% (7365/10000)
Test results:
Loss: 0.262 | Acc: 94.000% (94/100)
Epoch: 202
Loss: 0.014 | Acc: 99.948% (49974/50000)
Test results:
Loss: 1.286 | Acc: 73.750% (7375/10000)
Test results:
Loss: 0.260 | Acc: 94.000% (94/100)
Epoch: 203
Loss: 0.014 | Acc: 99.946% (49973/50000)
Test results:
Loss: 1.291 | Acc: 73.630% (7363/10000)
Test results:
Loss: 0.278 | Acc: 95.000% (95/100)
Epoch: 204
Loss: 0.014 | Acc: 99.954% (49977/50000)
Test results:
Loss: 1.285 | Acc: 73.730% (7373/10000)
Test results:
Loss: 0.281 | Acc: 94.000% (94/100)
Epoch: 205
Loss: 0.014 | Acc: 99.956% (49978/50000)
Test results:
Loss: 1.287 | Acc: 73.680% (7368/10000)
Test results:
Loss: 0.285 | Acc: 94.000% (94/100)
Epoch: 206
Loss: 0.014 | Acc: 99.952% (49976/50000)
Test results:
Loss: 1.286 | Acc: 73.850% (7385/10000)
Test results:
Loss: 0.292 | Acc: 94.000% (94/100)
Epoch: 207
Loss: 0.013 | Acc: 99.956% (49978/50000)
Test results:
Loss: 1.288 | Acc: 73.680% (7368/10000)
Test results:
Loss: 0.275 | Acc: 94.000% (94/100)
Epoch: 208
Loss: 0.013 | Acc: 99.960% (49980/50000)
Test results:
Loss: 1.290 | Acc: 73.700% (7370/10000)
Test results:
Loss: 0.272 | Acc: 94.000% (94/100)
Epoch: 209
Loss: 0.013 | Acc: 99.950% (49975/50000)
Test results:
Loss: 1.290 | Acc: 73.830% (7383/10000)
Test results:
Loss: 0.274 | Acc: 94.000% (94/100)
Epoch: 210
Loss: 0.013 | Acc: 99.960% (49980/50000)
Test results:
Loss: 1.290 | Acc: 73.600% (7360/10000)
Test results:
Loss: 0.270 | Acc: 94.000% (94/100)
Epoch: 211
Loss: 0.013 | Acc: 99.968% (49984/50000)
Test results:
Loss: 1.283 | Acc: 73.790% (7379/10000)
Test results:
Loss: 0.289 | Acc: 94.000% (94/100)
Epoch: 212
Loss: 0.013 | Acc: 99.952% (49976/50000)
Test results:
Loss: 1.296 | Acc: 73.540% (7354/10000)
Test results:
Loss: 0.279 | Acc: 94.000% (94/100)
Epoch: 213
Loss: 0.013 | Acc: 99.968% (49984/50000)
Test results:
Loss: 1.287 | Acc: 73.840% (7384/10000)
Test results:
Loss: 0.279 | Acc: 94.000% (94/100)
Epoch: 214
Loss: 0.013 | Acc: 99.946% (49973/50000)
Test results:
Loss: 1.291 | Acc: 73.610% (7361/10000)
Test results:
Loss: 0.286 | Acc: 94.000% (94/100)
Epoch: 215
Loss: 0.013 | Acc: 99.964% (49982/50000)
Test results:
Loss: 1.287 | Acc: 73.640% (7364/10000)
Test results:
Loss: 0.287 | Acc: 94.000% (94/100)
Epoch: 216
Loss: 0.012 | Acc: 99.978% (49989/50000)
Test results:
Loss: 1.282 | Acc: 73.690% (7369/10000)
Test results:
Loss: 0.277 | Acc: 94.000% (94/100)
Epoch: 217
Loss: 0.012 | Acc: 99.964% (49982/50000)
Test results:
Loss: 1.292 | Acc: 73.580% (7358/10000)
Test results:
Loss: 0.272 | Acc: 94.000% (94/100)
Epoch: 218
Loss: 0.012 | Acc: 99.950% (49975/50000)
Test results:
Loss: 1.290 | Acc: 73.830% (7383/10000)
Test results:
Loss: 0.284 | Acc: 94.000% (94/100)
Epoch: 219
Loss: 0.012 | Acc: 99.976% (49988/50000)
Test results:
Loss: 1.285 | Acc: 73.730% (7373/10000)
Test results:
Loss: 0.294 | Acc: 94.000% (94/100)
Epoch: 220
Loss: 0.012 | Acc: 99.950% (49975/50000)
Test results:
Loss: 1.287 | Acc: 73.670% (7367/10000)
Test results:
Loss: 0.281 | Acc: 94.000% (94/100)
Epoch: 221
Loss: 0.012 | Acc: 99.966% (49983/50000)
Test results:
Loss: 1.294 | Acc: 73.640% (7364/10000)
Test results:
Loss: 0.295 | Acc: 94.000% (94/100)
Epoch: 222
Loss: 0.012 | Acc: 99.968% (49984/50000)
Test results:
Loss: 1.287 | Acc: 73.730% (7373/10000)
Test results:
Loss: 0.296 | Acc: 94.000% (94/100)
Epoch: 223
Loss: 0.012 | Acc: 99.962% (49981/50000)
Test results:
Loss: 1.284 | Acc: 73.690% (7369/10000)
Test results:
Loss: 0.285 | Acc: 94.000% (94/100)
Epoch: 224
Loss: 0.011 | Acc: 99.974% (49987/50000)
Test results:
Loss: 1.291 | Acc: 73.810% (7381/10000)
Test results:
Loss: 0.281 | Acc: 94.000% (94/100)
Epoch: 225
Loss: 0.011 | Acc: 99.966% (49983/50000)
Test results:
Loss: 1.290 | Acc: 73.690% (7369/10000)
Test results:
Loss: 0.291 | Acc: 94.000% (94/100)
Epoch: 226
Loss: 0.012 | Acc: 99.972% (49986/50000)
Test results:
Loss: 1.290 | Acc: 73.750% (7375/10000)
Test results:
Loss: 0.290 | Acc: 93.000% (93/100)
Epoch: 227
Loss: 0.012 | Acc: 99.974% (49987/50000)
Test results:
Loss: 1.288 | Acc: 73.810% (7381/10000)
Test results:
Loss: 0.288 | Acc: 94.000% (94/100)
Epoch: 228
Loss: 0.011 | Acc: 99.970% (49985/50000)
Test results:
Loss: 1.290 | Acc: 73.820% (7382/10000)
Test results:
Loss: 0.286 | Acc: 94.000% (94/100)
Epoch: 229
Loss: 0.011 | Acc: 99.970% (49985/50000)
Test results:
Loss: 1.290 | Acc: 73.700% (7370/10000)
Test results:
Loss: 0.297 | Acc: 93.000% (93/100)
Epoch: 230
Loss: 0.011 | Acc: 99.978% (49989/50000)
Test results:
Loss: 1.292 | Acc: 73.810% (7381/10000)
Test results:
Loss: 0.300 | Acc: 93.000% (93/100)
Epoch: 231
Loss: 0.011 | Acc: 99.984% (49992/50000)
Test results:
Loss: 1.292 | Acc: 73.740% (7374/10000)
Test results:
Loss: 0.308 | Acc: 94.000% (94/100)
Epoch: 232
Loss: 0.011 | Acc: 99.974% (49987/50000)
Test results:
Loss: 1.286 | Acc: 73.770% (7377/10000)
Test results:
Loss: 0.306 | Acc: 93.000% (93/100)
Epoch: 233
Loss: 0.011 | Acc: 99.964% (49982/50000)
Test results:
Loss: 1.293 | Acc: 73.700% (7370/10000)
Test results:
Loss: 0.306 | Acc: 94.000% (94/100)
Epoch: 234
Loss: 0.011 | Acc: 99.968% (49984/50000)
Test results:
Loss: 1.289 | Acc: 73.670% (7367/10000)
Test results:
Loss: 0.295 | Acc: 94.000% (94/100)
Epoch: 235
Loss: 0.011 | Acc: 99.978% (49989/50000)
Test results:
Loss: 1.290 | Acc: 73.790% (7379/10000)
Test results:
Loss: 0.292 | Acc: 94.000% (94/100)
Epoch: 236
Loss: 0.011 | Acc: 99.976% (49988/50000)
Test results:
Loss: 1.289 | Acc: 73.760% (7376/10000)
Test results:
Loss: 0.296 | Acc: 94.000% (94/100)
Epoch: 237
Loss: 0.010 | Acc: 99.980% (49990/50000)
Test results:
Loss: 1.288 | Acc: 73.810% (7381/10000)
Test results:
Loss: 0.307 | Acc: 94.000% (94/100)
Epoch: 238
Loss: 0.010 | Acc: 99.976% (49988/50000)
Test results:
Loss: 1.297 | Acc: 73.840% (7384/10000)
Test results:
Loss: 0.311 | Acc: 94.000% (94/100)
Epoch: 239
Loss: 0.011 | Acc: 99.960% (49980/50000)
Test results:
Loss: 1.298 | Acc: 73.770% (7377/10000)
Test results:
Loss: 0.295 | Acc: 94.000% (94/100)
Epoch: 240
Loss: 0.010 | Acc: 99.974% (49987/50000)
Test results:
Loss: 1.296 | Acc: 73.640% (7364/10000)
Test results:
Loss: 0.307 | Acc: 94.000% (94/100)
Epoch: 241
Loss: 0.010 | Acc: 99.972% (49986/50000)
Test results:
Loss: 1.290 | Acc: 73.760% (7376/10000)
Test results:
Loss: 0.303 | Acc: 94.000% (94/100)
Epoch: 242
Loss: 0.010 | Acc: 99.976% (49988/50000)
Test results:
Loss: 1.290 | Acc: 73.820% (7382/10000)
Test results:
Loss: 0.300 | Acc: 94.000% (94/100)
Epoch: 243
Loss: 0.010 | Acc: 99.978% (49989/50000)
Test results:
Loss: 1.294 | Acc: 73.780% (7378/10000)
Test results:
Loss: 0.302 | Acc: 94.000% (94/100)
Epoch: 244
Loss: 0.010 | Acc: 99.984% (49992/50000)
Test results:
Loss: 1.289 | Acc: 73.690% (7369/10000)
Test results:
Loss: 0.309 | Acc: 94.000% (94/100)
Epoch: 245
Loss: 0.010 | Acc: 99.974% (49987/50000)
Test results:
Loss: 1.290 | Acc: 73.740% (7374/10000)
Test results:
Loss: 0.304 | Acc: 94.000% (94/100)
Epoch: 246
Loss: 0.010 | Acc: 99.982% (49991/50000)
Test results:
Loss: 1.290 | Acc: 73.650% (7365/10000)
Test results:
Loss: 0.305 | Acc: 94.000% (94/100)
Epoch: 247
Loss: 0.010 | Acc: 99.966% (49983/50000)
Test results:
Loss: 1.294 | Acc: 73.570% (7357/10000)
Test results:
Loss: 0.323 | Acc: 94.000% (94/100)
Epoch: 248
Loss: 0.010 | Acc: 99.980% (49990/50000)
Test results:
Loss: 1.285 | Acc: 73.670% (7367/10000)
Test results:
Loss: 0.305 | Acc: 94.000% (94/100)
Epoch: 249
Loss: 0.010 | Acc: 99.978% (49989/50000)
Test results:
Loss: 1.291 | Acc: 73.770% (7377/10000)
Test results:
Loss: 0.310 | Acc: 94.000% (94/100)
Epoch: 250
Loss: 0.010 | Acc: 99.986% (49993/50000)
Test results:
Loss: 1.292 | Acc: 73.760% (7376/10000)
Test results:
Loss: 0.313 | Acc: 94.000% (94/100)
Epoch: 251
Loss: 0.010 | Acc: 99.976% (49988/50000)
Test results:
Loss: 1.288 | Acc: 73.860% (7386/10000)
Test results:
Loss: 0.319 | Acc: 94.000% (94/100)
Epoch: 252
Loss: 0.010 | Acc: 99.982% (49991/50000)
Test results:
Loss: 1.296 | Acc: 73.650% (7365/10000)
Test results:
Loss: 0.312 | Acc: 93.000% (93/100)
Epoch: 253
Loss: 0.010 | Acc: 99.988% (49994/50000)
Test results:
Loss: 1.294 | Acc: 73.640% (7364/10000)
Test results:
Loss: 0.303 | Acc: 94.000% (94/100)
Epoch: 254
Loss: 0.009 | Acc: 99.974% (49987/50000)
Test results:
Loss: 1.290 | Acc: 73.840% (7384/10000)
Test results:
Loss: 0.324 | Acc: 94.000% (94/100)
Epoch: 255
Loss: 0.009 | Acc: 99.988% (49994/50000)
Test results:
Loss: 1.289 | Acc: 73.650% (7365/10000)
Test results:
Loss: 0.320 | Acc: 94.000% (94/100)
Epoch: 256
Loss: 0.009 | Acc: 99.990% (49995/50000)
Test results:
Loss: 1.294 | Acc: 73.700% (7370/10000)
Test results:
Loss: 0.299 | Acc: 94.000% (94/100)
Epoch: 257
Loss: 0.009 | Acc: 99.984% (49992/50000)
Test results:
Loss: 1.291 | Acc: 73.660% (7366/10000)
Test results:
Loss: 0.320 | Acc: 94.000% (94/100)
Epoch: 258
Loss: 0.009 | Acc: 99.986% (49993/50000)
Test results:
Loss: 1.289 | Acc: 73.660% (7366/10000)
Test results:
Loss: 0.325 | Acc: 94.000% (94/100)
Epoch: 259
Loss: 0.009 | Acc: 99.984% (49992/50000)
Test results:
Loss: 1.288 | Acc: 73.700% (7370/10000)
Test results:
Loss: 0.331 | Acc: 94.000% (94/100)
Epoch: 260
Loss: 0.009 | Acc: 99.988% (49994/50000)
Test results:
Loss: 1.299 | Acc: 73.430% (7343/10000)
Test results:
Loss: 0.299 | Acc: 94.000% (94/100)
Epoch: 261
Loss: 0.009 | Acc: 99.988% (49994/50000)
Test results:
Loss: 1.295 | Acc: 73.650% (7365/10000)
Test results:
Loss: 0.311 | Acc: 94.000% (94/100)
Epoch: 262
Loss: 0.008 | Acc: 99.986% (49993/50000)
Test results:
Loss: 1.292 | Acc: 73.760% (7376/10000)
Test results:
Loss: 0.313 | Acc: 94.000% (94/100)
Epoch: 263
Loss: 0.009 | Acc: 99.982% (49991/50000)
Test results:
Loss: 1.289 | Acc: 73.720% (7372/10000)
Test results:
Loss: 0.331 | Acc: 94.000% (94/100)
Epoch: 264
Loss: 0.008 | Acc: 99.990% (49995/50000)
Test results:
Loss: 1.291 | Acc: 73.540% (7354/10000)
Test results:
Loss: 0.326 | Acc: 94.000% (94/100)
Epoch: 265
Loss: 0.009 | Acc: 99.986% (49993/50000)
Test results:
Loss: 1.292 | Acc: 73.630% (7363/10000)
Test results:
Loss: 0.339 | Acc: 93.000% (93/100)
Epoch: 266
Loss: 0.008 | Acc: 99.986% (49993/50000)
Test results:
Loss: 1.288 | Acc: 73.670% (7367/10000)
Test results:
Loss: 0.326 | Acc: 94.000% (94/100)
Epoch: 267
Loss: 0.008 | Acc: 99.988% (49994/50000)
Test results:
Loss: 1.295 | Acc: 73.670% (7367/10000)
Test results:
Loss: 0.325 | Acc: 94.000% (94/100)
Epoch: 268
Loss: 0.008 | Acc: 99.984% (49992/50000)
Test results:
Loss: 1.292 | Acc: 73.800% (7380/10000)
Test results:
Loss: 0.344 | Acc: 92.000% (92/100)
Epoch: 269
Loss: 0.008 | Acc: 99.988% (49994/50000)
Test results:
Loss: 1.289 | Acc: 73.660% (7366/10000)
Test results:
Loss: 0.339 | Acc: 94.000% (94/100)
Epoch: 270
Loss: 0.008 | Acc: 99.988% (49994/50000)
Test results:
Loss: 1.297 | Acc: 73.790% (7379/10000)
Test results:
Loss: 0.323 | Acc: 93.000% (93/100)
Epoch: 271
Loss: 0.008 | Acc: 99.980% (49990/50000)
Test results:
Loss: 1.294 | Acc: 73.770% (7377/10000)
Test results:
Loss: 0.344 | Acc: 93.000% (93/100)
Epoch: 272
Loss: 0.008 | Acc: 99.986% (49993/50000)
Test results:
Loss: 1.290 | Acc: 73.850% (7385/10000)
Test results:
Loss: 0.335 | Acc: 92.000% (92/100)
Epoch: 273
Loss: 0.008 | Acc: 99.990% (49995/50000)
Test results:
Loss: 1.295 | Acc: 73.650% (7365/10000)
Test results:
Loss: 0.379 | Acc: 92.000% (92/100)
Epoch: 274
Loss: 0.008 | Acc: 99.986% (49993/50000)
Test results:
Loss: 1.293 | Acc: 73.680% (7368/10000)
Test results:
Loss: 0.347 | Acc: 92.000% (92/100)
Epoch: 275
Loss: 0.008 | Acc: 99.994% (49997/50000)
Test results:
Loss: 1.290 | Acc: 73.660% (7366/10000)
Test results:
Loss: 0.339 | Acc: 93.000% (93/100)
Epoch: 276
Loss: 0.008 | Acc: 99.994% (49997/50000)
Test results:
Loss: 1.290 | Acc: 73.670% (7367/10000)
Test results:
Loss: 0.336 | Acc: 93.000% (93/100)
Epoch: 277
Loss: 0.008 | Acc: 99.998% (49999/50000)
Test results:
Loss: 1.292 | Acc: 73.710% (7371/10000)
Test results:
Loss: 0.327 | Acc: 93.000% (93/100)
Epoch: 278
Loss: 0.008 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.288 | Acc: 73.770% (7377/10000)
Test results:
Loss: 0.356 | Acc: 93.000% (93/100)
Epoch: 279
Loss: 0.007 | Acc: 99.996% (49998/50000)
Test results:
Loss: 1.293 | Acc: 73.650% (7365/10000)
Test results:
Loss: 0.357 | Acc: 92.000% (92/100)
Epoch: 280
Loss: 0.008 | Acc: 99.996% (49998/50000)
Test results:
Loss: 1.294 | Acc: 73.650% (7365/10000)
Test results:
Loss: 0.347 | Acc: 92.000% (92/100)
Epoch: 281
Loss: 0.008 | Acc: 99.994% (49997/50000)
Test results:
Loss: 1.290 | Acc: 73.630% (7363/10000)
Test results:
Loss: 0.349 | Acc: 93.000% (93/100)
Epoch: 282
Loss: 0.007 | Acc: 99.994% (49997/50000)
Test results:
Loss: 1.291 | Acc: 73.720% (7372/10000)
Test results:
Loss: 0.350 | Acc: 91.000% (91/100)
Epoch: 283
Loss: 0.008 | Acc: 99.988% (49994/50000)
Test results:
Loss: 1.283 | Acc: 73.730% (7373/10000)
Test results:
Loss: 0.351 | Acc: 93.000% (93/100)
Epoch: 284
Loss: 0.007 | Acc: 99.994% (49997/50000)
Test results:
Loss: 1.286 | Acc: 73.620% (7362/10000)
Test results:
Loss: 0.369 | Acc: 93.000% (93/100)
Epoch: 285
Loss: 0.007 | Acc: 99.996% (49998/50000)
Test results:
Loss: 1.281 | Acc: 73.740% (7374/10000)
Test results:
Loss: 0.354 | Acc: 92.000% (92/100)
Epoch: 286
Loss: 0.007 | Acc: 99.984% (49992/50000)
Test results:
Loss: 1.287 | Acc: 73.540% (7354/10000)
Test results:
Loss: 0.369 | Acc: 91.000% (91/100)
Epoch: 287
Loss: 0.007 | Acc: 99.986% (49993/50000)
Test results:
Loss: 1.288 | Acc: 73.850% (7385/10000)
Test results:
Loss: 0.368 | Acc: 91.000% (91/100)
Epoch: 288
Loss: 0.007 | Acc: 99.996% (49998/50000)
Test results:
Loss: 1.283 | Acc: 73.600% (7360/10000)
Test results:
Loss: 0.358 | Acc: 93.000% (93/100)
Epoch: 289
Loss: 0.007 | Acc: 99.990% (49995/50000)
Test results:
Loss: 1.281 | Acc: 73.760% (7376/10000)
Test results:
Loss: 0.351 | Acc: 93.000% (93/100)
Epoch: 290
Loss: 0.007 | Acc: 99.998% (49999/50000)
Test results:
Loss: 1.283 | Acc: 73.580% (7358/10000)
Test results:
Loss: 0.359 | Acc: 90.000% (90/100)
Epoch: 291
Loss: 0.007 | Acc: 99.992% (49996/50000)
Test results:
Loss: 1.284 | Acc: 73.750% (7375/10000)
Test results:
Loss: 0.361 | Acc: 92.000% (92/100)
Epoch: 292
Loss: 0.007 | Acc: 99.996% (49998/50000)
Test results:
Loss: 1.282 | Acc: 73.670% (7367/10000)
Test results:
Loss: 0.364 | Acc: 92.000% (92/100)
Epoch: 293
Loss: 0.007 | Acc: 99.996% (49998/50000)
Test results:
Loss: 1.284 | Acc: 73.730% (7373/10000)
Test results:
Loss: 0.374 | Acc: 92.000% (92/100)
Epoch: 294
Loss: 0.007 | Acc: 99.986% (49993/50000)
Test results:
Loss: 1.285 | Acc: 73.590% (7359/10000)
Test results:
Loss: 0.359 | Acc: 92.000% (92/100)
Epoch: 295
Loss: 0.007 | Acc: 99.996% (49998/50000)
Test results:
Loss: 1.283 | Acc: 73.630% (7363/10000)
Test results:
Loss: 0.364 | Acc: 93.000% (93/100)
Epoch: 296
Loss: 0.007 | Acc: 99.992% (49996/50000)
Test results:
Loss: 1.283 | Acc: 73.730% (7373/10000)
Test results:
Loss: 0.364 | Acc: 92.000% (92/100)
Epoch: 297
Loss: 0.007 | Acc: 99.990% (49995/50000)
Test results:
Loss: 1.278 | Acc: 73.680% (7368/10000)
Test results:
Loss: 0.388 | Acc: 91.000% (91/100)
Epoch: 298
Loss: 0.007 | Acc: 99.996% (49998/50000)
Test results:
Loss: 1.286 | Acc: 73.620% (7362/10000)
Test results:
Loss: 0.355 | Acc: 92.000% (92/100)
Epoch: 299
Loss: 0.007 | Acc: 99.990% (49995/50000)
Test results:
Loss: 1.275 | Acc: 73.630% (7363/10000)
Test results:
Loss: 0.376 | Acc: 92.000% (92/100)
Epoch: 300
Loss: 0.007 | Acc: 99.994% (49997/50000)
Test results:
Loss: 1.276 | Acc: 73.670% (7367/10000)
Test results:
Loss: 0.380 | Acc: 91.000% (91/100)
Epoch: 301
Loss: 0.007 | Acc: 99.992% (49996/50000)
Test results:
Loss: 1.279 | Acc: 73.450% (7345/10000)
Test results:
Loss: 0.397 | Acc: 90.000% (90/100)
Epoch: 302
Loss: 0.007 | Acc: 99.994% (49997/50000)
Test results:
Loss: 1.283 | Acc: 73.570% (7357/10000)
Test results:
Loss: 0.399 | Acc: 90.000% (90/100)
Epoch: 303
Loss: 0.007 | Acc: 99.992% (49996/50000)
Test results:
Loss: 1.271 | Acc: 73.570% (7357/10000)
Test results:
Loss: 0.413 | Acc: 91.000% (91/100)
Epoch: 304
Loss: 0.007 | Acc: 99.994% (49997/50000)
Test results:
Loss: 1.278 | Acc: 73.600% (7360/10000)
Test results:
Loss: 0.423 | Acc: 90.000% (90/100)
Epoch: 305
Loss: 0.007 | Acc: 99.996% (49998/50000)
Test results:
Loss: 1.277 | Acc: 73.600% (7360/10000)
Test results:
Loss: 0.403 | Acc: 90.000% (90/100)
Epoch: 306
Loss: 0.006 | Acc: 99.996% (49998/50000)
Test results:
Loss: 1.279 | Acc: 73.680% (7368/10000)
Test results:
Loss: 0.398 | Acc: 90.000% (90/100)
Epoch: 307
Loss: 0.007 | Acc: 99.992% (49996/50000)
Test results:
Loss: 1.280 | Acc: 73.410% (7341/10000)
Test results:
Loss: 0.396 | Acc: 91.000% (91/100)
Epoch: 308
Loss: 0.006 | Acc: 99.994% (49997/50000)
Test results:
Loss: 1.273 | Acc: 73.640% (7364/10000)
Test results:
Loss: 0.416 | Acc: 90.000% (90/100)
Epoch: 309
Loss: 0.006 | Acc: 99.996% (49998/50000)
Test results:
Loss: 1.270 | Acc: 73.560% (7356/10000)
Test results:
Loss: 0.413 | Acc: 91.000% (91/100)
Epoch: 310
Loss: 0.006 | Acc: 99.998% (49999/50000)
Test results:
Loss: 1.273 | Acc: 73.670% (7367/10000)
Test results:
Loss: 0.406 | Acc: 91.000% (91/100)
Epoch: 311
Loss: 0.006 | Acc: 99.996% (49998/50000)
Test results:
Loss: 1.268 | Acc: 73.700% (7370/10000)
Test results:
Loss: 0.421 | Acc: 90.000% (90/100)
Epoch: 312
Loss: 0.006 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.266 | Acc: 73.350% (7335/10000)
Test results:
Loss: 0.419 | Acc: 90.000% (90/100)
Epoch: 313
Loss: 0.006 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.269 | Acc: 73.530% (7353/10000)
Test results:
Loss: 0.424 | Acc: 90.000% (90/100)
Epoch: 314
Loss: 0.006 | Acc: 99.990% (49995/50000)
Test results:
Loss: 1.266 | Acc: 73.460% (7346/10000)
Test results:
Loss: 0.434 | Acc: 90.000% (90/100)
Epoch: 315
Loss: 0.006 | Acc: 99.994% (49997/50000)
Test results:
Loss: 1.269 | Acc: 73.350% (7335/10000)
Test results:
Loss: 0.437 | Acc: 88.000% (88/100)
Epoch: 316
Loss: 0.006 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.269 | Acc: 73.530% (7353/10000)
Test results:
Loss: 0.453 | Acc: 90.000% (90/100)
Epoch: 317
Loss: 0.006 | Acc: 99.996% (49998/50000)
Test results:
Loss: 1.263 | Acc: 73.620% (7362/10000)
Test results:
Loss: 0.445 | Acc: 90.000% (90/100)
Epoch: 318
Loss: 0.006 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.271 | Acc: 73.340% (7334/10000)
Test results:
Loss: 0.418 | Acc: 89.000% (89/100)
Epoch: 319
Loss: 0.006 | Acc: 99.998% (49999/50000)
Test results:
Loss: 1.265 | Acc: 73.550% (7355/10000)
Test results:
Loss: 0.440 | Acc: 90.000% (90/100)
Epoch: 320
Loss: 0.006 | Acc: 99.996% (49998/50000)
Test results:
Loss: 1.261 | Acc: 73.270% (7327/10000)
Test results:
Loss: 0.417 | Acc: 90.000% (90/100)
Epoch: 321
Loss: 0.006 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.260 | Acc: 73.660% (7366/10000)
Test results:
Loss: 0.438 | Acc: 90.000% (90/100)
Epoch: 322
Loss: 0.006 | Acc: 99.996% (49998/50000)
Test results:
Loss: 1.258 | Acc: 73.460% (7346/10000)
Test results:
Loss: 0.409 | Acc: 90.000% (90/100)
Epoch: 323
Loss: 0.006 | Acc: 99.996% (49998/50000)
Test results:
Loss: 1.256 | Acc: 73.540% (7354/10000)
Test results:
Loss: 0.458 | Acc: 90.000% (90/100)
Epoch: 324
Loss: 0.006 | Acc: 99.998% (49999/50000)
Test results:
Loss: 1.261 | Acc: 73.410% (7341/10000)
Test results:
Loss: 0.428 | Acc: 90.000% (90/100)
Epoch: 325
Loss: 0.006 | Acc: 99.996% (49998/50000)
Test results:
Loss: 1.257 | Acc: 73.490% (7349/10000)
Test results:
Loss: 0.466 | Acc: 88.000% (88/100)
Epoch: 326
Loss: 0.006 | Acc: 99.996% (49998/50000)
Test results:
Loss: 1.257 | Acc: 73.470% (7347/10000)
Test results:
Loss: 0.462 | Acc: 89.000% (89/100)
Epoch: 327
Loss: 0.006 | Acc: 99.996% (49998/50000)
Test results:
Loss: 1.253 | Acc: 73.500% (7350/10000)
Test results:
Loss: 0.479 | Acc: 88.000% (88/100)
Epoch: 328
Loss: 0.006 | Acc: 99.996% (49998/50000)
Test results:
Loss: 1.249 | Acc: 73.400% (7340/10000)
Test results:
Loss: 0.465 | Acc: 90.000% (90/100)
Epoch: 329
Loss: 0.006 | Acc: 99.998% (49999/50000)
Test results:
Loss: 1.260 | Acc: 73.420% (7342/10000)
Test results:
Loss: 0.471 | Acc: 88.000% (88/100)
Epoch: 330
Loss: 0.006 | Acc: 99.998% (49999/50000)
Test results:
Loss: 1.247 | Acc: 73.460% (7346/10000)
Test results:
Loss: 0.466 | Acc: 89.000% (89/100)
Epoch: 331
Loss: 0.006 | Acc: 99.998% (49999/50000)
Test results:
Loss: 1.251 | Acc: 73.400% (7340/10000)
Test results:
Loss: 0.497 | Acc: 88.000% (88/100)
Epoch: 332
Loss: 0.006 | Acc: 99.998% (49999/50000)
Test results:
Loss: 1.255 | Acc: 73.420% (7342/10000)
Test results:
Loss: 0.472 | Acc: 89.000% (89/100)
Epoch: 333
Loss: 0.006 | Acc: 99.998% (49999/50000)
Test results:
Loss: 1.250 | Acc: 73.380% (7338/10000)
Test results:
Loss: 0.488 | Acc: 89.000% (89/100)
Epoch: 334
Loss: 0.006 | Acc: 99.998% (49999/50000)
Test results:
Loss: 1.249 | Acc: 73.590% (7359/10000)
Test results:
Loss: 0.495 | Acc: 87.000% (87/100)
Epoch: 335
Loss: 0.006 | Acc: 99.998% (49999/50000)
Test results:
Loss: 1.245 | Acc: 73.470% (7347/10000)
Test results:
Loss: 0.525 | Acc: 87.000% (87/100)
Epoch: 336
Loss: 0.006 | Acc: 99.996% (49998/50000)
Test results:
Loss: 1.247 | Acc: 73.310% (7331/10000)
Test results:
Loss: 0.500 | Acc: 87.000% (87/100)
Epoch: 337
Loss: 0.005 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.250 | Acc: 73.380% (7338/10000)
Test results:
Loss: 0.511 | Acc: 88.000% (88/100)
Epoch: 338
Loss: 0.005 | Acc: 99.998% (49999/50000)
Test results:
Loss: 1.243 | Acc: 73.400% (7340/10000)
Test results:
Loss: 0.512 | Acc: 86.000% (86/100)
Epoch: 339
Loss: 0.006 | Acc: 99.996% (49998/50000)
Test results:
Loss: 1.247 | Acc: 73.430% (7343/10000)
Test results:
Loss: 0.501 | Acc: 86.000% (86/100)
Epoch: 340
Loss: 0.005 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.243 | Acc: 73.440% (7344/10000)
Test results:
Loss: 0.507 | Acc: 87.000% (87/100)
Epoch: 341
Loss: 0.006 | Acc: 99.994% (49997/50000)
Test results:
Loss: 1.244 | Acc: 73.250% (7325/10000)
Test results:
Loss: 0.515 | Acc: 86.000% (86/100)
Epoch: 342
Loss: 0.005 | Acc: 99.994% (49997/50000)
Test results:
Loss: 1.238 | Acc: 73.260% (7326/10000)
Test results:
Loss: 0.538 | Acc: 84.000% (84/100)
Epoch: 343
Loss: 0.005 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.251 | Acc: 73.210% (7321/10000)
Test results:
Loss: 0.519 | Acc: 85.000% (85/100)
Epoch: 344
Loss: 0.005 | Acc: 99.998% (49999/50000)
Test results:
Loss: 1.240 | Acc: 73.270% (7327/10000)
Test results:
Loss: 0.505 | Acc: 86.000% (86/100)
Epoch: 345
Loss: 0.006 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.245 | Acc: 73.260% (7326/10000)
Test results:
Loss: 0.534 | Acc: 83.000% (83/100)
Epoch: 346
Loss: 0.006 | Acc: 99.998% (49999/50000)
Test results:
Loss: 1.244 | Acc: 73.290% (7329/10000)
Test results:
Loss: 0.529 | Acc: 85.000% (85/100)
Epoch: 347
Loss: 0.005 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.240 | Acc: 73.270% (7327/10000)
Test results:
Loss: 0.558 | Acc: 83.000% (83/100)
Epoch: 348
Loss: 0.005 | Acc: 99.994% (49997/50000)
Test results:
Loss: 1.233 | Acc: 73.400% (7340/10000)
Test results:
Loss: 0.550 | Acc: 85.000% (85/100)
Epoch: 349
Loss: 0.005 | Acc: 99.998% (49999/50000)
Test results:
Loss: 1.234 | Acc: 73.450% (7345/10000)
Test results:
Loss: 0.568 | Acc: 86.000% (86/100)
Epoch: 350
Loss: 0.005 | Acc: 99.996% (49998/50000)
Test results:
Loss: 1.232 | Acc: 73.360% (7336/10000)
Test results:
Loss: 0.567 | Acc: 84.000% (84/100)
Epoch: 351
Loss: 0.005 | Acc: 99.998% (49999/50000)
Test results:
Loss: 1.240 | Acc: 73.170% (7317/10000)
Test results:
Loss: 0.533 | Acc: 86.000% (86/100)
Epoch: 352
Loss: 0.005 | Acc: 99.998% (49999/50000)
Test results:
Loss: 1.238 | Acc: 73.080% (7308/10000)
Test results:
Loss: 0.568 | Acc: 83.000% (83/100)
Epoch: 353
Loss: 0.005 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.237 | Acc: 73.200% (7320/10000)
Test results:
Loss: 0.578 | Acc: 84.000% (84/100)
Epoch: 354
Loss: 0.005 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.233 | Acc: 73.150% (7315/10000)
Test results:
Loss: 0.575 | Acc: 83.000% (83/100)
Epoch: 355
Loss: 0.005 | Acc: 99.996% (49998/50000)
Test results:
Loss: 1.225 | Acc: 73.380% (7338/10000)
Test results:
Loss: 0.590 | Acc: 84.000% (84/100)
Epoch: 356
Loss: 0.005 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.228 | Acc: 73.250% (7325/10000)
Test results:
Loss: 0.630 | Acc: 84.000% (84/100)
Epoch: 357
Loss: 0.005 | Acc: 99.998% (49999/50000)
Test results:
Loss: 1.224 | Acc: 73.250% (7325/10000)
Test results:
Loss: 0.624 | Acc: 84.000% (84/100)
Epoch: 358
Loss: 0.005 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.223 | Acc: 73.110% (7311/10000)
Test results:
Loss: 0.635 | Acc: 83.000% (83/100)
Epoch: 359
Loss: 0.005 | Acc: 99.998% (49999/50000)
Test results:
Loss: 1.222 | Acc: 73.370% (7337/10000)
Test results:
Loss: 0.651 | Acc: 83.000% (83/100)
Epoch: 360
Loss: 0.005 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.223 | Acc: 73.080% (7308/10000)
Test results:
Loss: 0.675 | Acc: 83.000% (83/100)
Epoch: 361
Loss: 0.005 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.217 | Acc: 73.070% (7307/10000)
Test results:
Loss: 0.676 | Acc: 83.000% (83/100)
Epoch: 362
Loss: 0.005 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.221 | Acc: 73.030% (7303/10000)
Test results:
Loss: 0.628 | Acc: 83.000% (83/100)
Epoch: 363
Loss: 0.005 | Acc: 99.996% (49998/50000)
Test results:
Loss: 1.224 | Acc: 73.040% (7304/10000)
Test results:
Loss: 0.690 | Acc: 83.000% (83/100)
Epoch: 364
Loss: 0.005 | Acc: 99.996% (49998/50000)
Test results:
Loss: 1.212 | Acc: 72.990% (7299/10000)
Test results:
Loss: 0.694 | Acc: 82.000% (82/100)
Epoch: 365
Loss: 0.005 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.221 | Acc: 72.940% (7294/10000)
Test results:
Loss: 0.686 | Acc: 82.000% (82/100)
Epoch: 366
Loss: 0.005 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.211 | Acc: 72.990% (7299/10000)
Test results:
Loss: 0.690 | Acc: 82.000% (82/100)
Epoch: 367
Loss: 0.005 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.214 | Acc: 72.800% (7280/10000)
Test results:
Loss: 0.735 | Acc: 81.000% (81/100)
Epoch: 368
Loss: 0.005 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.216 | Acc: 72.900% (7290/10000)
Test results:
Loss: 0.775 | Acc: 81.000% (81/100)
Epoch: 369
Loss: 0.005 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.216 | Acc: 72.950% (7295/10000)
Test results:
Loss: 0.735 | Acc: 81.000% (81/100)
Epoch: 370
Loss: 0.005 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.211 | Acc: 72.840% (7284/10000)
Test results:
Loss: 0.710 | Acc: 82.000% (82/100)
Epoch: 371
Loss: 0.005 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.214 | Acc: 72.930% (7293/10000)
Test results:
Loss: 0.779 | Acc: 79.000% (79/100)
Epoch: 372
Loss: 0.005 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.210 | Acc: 72.840% (7284/10000)
Test results:
Loss: 0.806 | Acc: 79.000% (79/100)
Epoch: 373
Loss: 0.005 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.212 | Acc: 72.950% (7295/10000)
Test results:
Loss: 0.827 | Acc: 79.000% (79/100)
Epoch: 374
Loss: 0.005 | Acc: 99.998% (49999/50000)
Test results:
Loss: 1.208 | Acc: 72.890% (7289/10000)
Test results:
Loss: 0.822 | Acc: 79.000% (79/100)
Epoch: 375
Loss: 0.005 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.207 | Acc: 72.830% (7283/10000)
Test results:
Loss: 0.812 | Acc: 80.000% (80/100)
Epoch: 376
Loss: 0.005 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.210 | Acc: 72.680% (7268/10000)
Test results:
Loss: 0.842 | Acc: 78.000% (78/100)
Epoch: 377
Loss: 0.005 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.204 | Acc: 72.810% (7281/10000)
Test results:
Loss: 0.846 | Acc: 78.000% (78/100)
Epoch: 378
Loss: 0.005 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.206 | Acc: 72.570% (7257/10000)
Test results:
Loss: 0.821 | Acc: 80.000% (80/100)
Epoch: 379
Loss: 0.005 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.207 | Acc: 72.960% (7296/10000)
Test results:
Loss: 0.856 | Acc: 80.000% (80/100)
Epoch: 380
Loss: 0.005 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.203 | Acc: 72.840% (7284/10000)
Test results:
Loss: 0.879 | Acc: 79.000% (79/100)
Epoch: 381
Loss: 0.005 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.209 | Acc: 72.750% (7275/10000)
Test results:
Loss: 0.908 | Acc: 77.000% (77/100)
Epoch: 382
Loss: 0.005 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.206 | Acc: 72.840% (7284/10000)
Test results:
Loss: 0.916 | Acc: 78.000% (78/100)
Epoch: 383
Loss: 0.005 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.204 | Acc: 72.770% (7277/10000)
Test results:
Loss: 0.900 | Acc: 77.000% (77/100)
Epoch: 384
Loss: 0.005 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.207 | Acc: 72.490% (7249/10000)
Test results:
Loss: 0.918 | Acc: 78.000% (78/100)
Epoch: 385
Loss: 0.005 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.200 | Acc: 72.830% (7283/10000)
Test results:
Loss: 0.983 | Acc: 77.000% (77/100)
Epoch: 386
Loss: 0.005 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.203 | Acc: 72.760% (7276/10000)
Test results:
Loss: 0.927 | Acc: 78.000% (78/100)
Epoch: 387
Loss: 0.005 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.201 | Acc: 72.720% (7272/10000)
Test results:
Loss: 1.040 | Acc: 75.000% (75/100)
Epoch: 388
Loss: 0.005 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.203 | Acc: 72.530% (7253/10000)
Test results:
Loss: 0.983 | Acc: 77.000% (77/100)
Epoch: 389
Loss: 0.005 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.199 | Acc: 72.620% (7262/10000)
Test results:
Loss: 0.988 | Acc: 76.000% (76/100)
Epoch: 390
Loss: 0.005 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.198 | Acc: 72.590% (7259/10000)
Test results:
Loss: 1.029 | Acc: 75.000% (75/100)
Epoch: 391
Loss: 0.005 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.197 | Acc: 72.610% (7261/10000)
Test results:
Loss: 1.046 | Acc: 75.000% (75/100)
Epoch: 392
Loss: 0.005 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.201 | Acc: 72.520% (7252/10000)
Test results:
Loss: 0.996 | Acc: 76.000% (76/100)
Epoch: 393
Loss: 0.005 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.194 | Acc: 72.510% (7251/10000)
Test results:
Loss: 1.090 | Acc: 75.000% (75/100)
Epoch: 394
Loss: 0.005 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.196 | Acc: 72.580% (7258/10000)
Test results:
Loss: 1.056 | Acc: 76.000% (76/100)
Epoch: 395
Loss: 0.005 | Acc: 99.998% (49999/50000)
Test results:
Loss: 1.194 | Acc: 72.590% (7259/10000)
Test results:
Loss: 1.073 | Acc: 76.000% (76/100)
Epoch: 396
Loss: 0.005 | Acc: 99.998% (49999/50000)
Test results:
Loss: 1.194 | Acc: 72.680% (7268/10000)
Test results:
Loss: 1.079 | Acc: 76.000% (76/100)
Epoch: 397
Loss: 0.005 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.193 | Acc: 72.590% (7259/10000)
Test results:
Loss: 1.036 | Acc: 78.000% (78/100)
Epoch: 398
Loss: 0.005 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.190 | Acc: 72.700% (7270/10000)
Test results:
Loss: 1.105 | Acc: 75.000% (75/100)
Epoch: 399
Loss: 0.005 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.194 | Acc: 72.400% (7240/10000)
Test results:
Loss: 1.118 | Acc: 76.000% (76/100)
Epoch: 400
Loss: 0.005 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.192 | Acc: 72.510% (7251/10000)
Test results:
Loss: 1.121 | Acc: 74.000% (74/100)
Epoch: 401
Loss: 0.005 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.194 | Acc: 72.370% (7237/10000)
Test results:
Loss: 1.207 | Acc: 71.000% (71/100)
Epoch: 402
Loss: 0.005 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.196 | Acc: 72.430% (7243/10000)
Test results:
Loss: 1.220 | Acc: 71.000% (71/100)
Epoch: 403
Loss: 0.005 | Acc: 99.998% (49999/50000)
Test results:
Loss: 1.196 | Acc: 72.500% (7250/10000)
Test results:
Loss: 1.232 | Acc: 69.000% (69/100)
Epoch: 404
Loss: 0.005 | Acc: 99.996% (49998/50000)
Test results:
Loss: 1.195 | Acc: 72.380% (7238/10000)
Test results:
Loss: 1.321 | Acc: 68.000% (68/100)
Epoch: 405
Loss: 0.005 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.193 | Acc: 72.360% (7236/10000)
Test results:
Loss: 1.295 | Acc: 70.000% (70/100)
Epoch: 406
Loss: 0.005 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.198 | Acc: 72.130% (7213/10000)
Test results:
Loss: 1.351 | Acc: 69.000% (69/100)
Epoch: 407
Loss: 0.005 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.190 | Acc: 72.160% (7216/10000)
Test results:
Loss: 1.445 | Acc: 68.000% (68/100)
Epoch: 408
Loss: 0.005 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.188 | Acc: 72.180% (7218/10000)
Test results:
Loss: 1.487 | Acc: 67.000% (67/100)
Epoch: 409
Loss: 0.005 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.189 | Acc: 72.110% (7211/10000)
Test results:
Loss: 1.546 | Acc: 64.000% (64/100)
Epoch: 410
Loss: 0.005 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.192 | Acc: 72.130% (7213/10000)
Test results:
Loss: 1.536 | Acc: 64.000% (64/100)
Epoch: 411
Loss: 0.004 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.195 | Acc: 72.130% (7213/10000)
Test results:
Loss: 1.573 | Acc: 62.000% (62/100)
Epoch: 412
Loss: 0.005 | Acc: 99.998% (49999/50000)
Test results:
Loss: 1.188 | Acc: 72.240% (7224/10000)
Test results:
Loss: 1.613 | Acc: 61.000% (61/100)
Epoch: 413
Loss: 0.004 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.191 | Acc: 71.950% (7195/10000)
Test results:
Loss: 1.694 | Acc: 60.000% (60/100)
Epoch: 414
Loss: 0.004 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.188 | Acc: 71.790% (7179/10000)
Test results:
Loss: 1.693 | Acc: 62.000% (62/100)
Epoch: 415
Loss: 0.004 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.188 | Acc: 71.710% (7171/10000)
Test results:
Loss: 1.799 | Acc: 56.000% (56/100)
Epoch: 416
Loss: 0.004 | Acc: 99.996% (49998/50000)
Test results:
Loss: 1.190 | Acc: 71.710% (7171/10000)
Test results:
Loss: 1.860 | Acc: 55.000% (55/100)
Epoch: 417
Loss: 0.004 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.196 | Acc: 71.950% (7195/10000)
Test results:
Loss: 1.834 | Acc: 54.000% (54/100)
Epoch: 418
Loss: 0.004 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.194 | Acc: 71.740% (7174/10000)
Test results:
Loss: 1.844 | Acc: 54.000% (54/100)
Epoch: 419
Loss: 0.004 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.194 | Acc: 71.670% (7167/10000)
Test results:
Loss: 1.956 | Acc: 47.000% (47/100)
Epoch: 420
Loss: 0.004 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.196 | Acc: 71.450% (7145/10000)
Test results:
Loss: 2.032 | Acc: 48.000% (48/100)
Epoch: 421
Loss: 0.004 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.197 | Acc: 71.610% (7161/10000)
Test results:
Loss: 1.950 | Acc: 51.000% (51/100)
Epoch: 422
Loss: 0.004 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.193 | Acc: 71.450% (7145/10000)
Test results:
Loss: 2.067 | Acc: 49.000% (49/100)
Epoch: 423
Loss: 0.004 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.197 | Acc: 71.560% (7156/10000)
Test results:
Loss: 2.095 | Acc: 49.000% (49/100)
Epoch: 424
Loss: 0.004 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.195 | Acc: 71.500% (7150/10000)
Test results:
Loss: 2.124 | Acc: 45.000% (45/100)
Epoch: 425
Loss: 0.004 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.197 | Acc: 71.450% (7145/10000)
Test results:
Loss: 2.144 | Acc: 45.000% (45/100)
Epoch: 426
Loss: 0.004 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.194 | Acc: 71.330% (7133/10000)
Test results:
Loss: 2.228 | Acc: 42.000% (42/100)
Epoch: 427
Loss: 0.004 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.202 | Acc: 71.190% (7119/10000)
Test results:
Loss: 2.268 | Acc: 38.000% (38/100)
Epoch: 428
Loss: 0.004 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.199 | Acc: 71.220% (7122/10000)
Test results:
Loss: 2.284 | Acc: 41.000% (41/100)
Epoch: 429
Loss: 0.004 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.202 | Acc: 71.050% (7105/10000)
Test results:
Loss: 2.368 | Acc: 35.000% (35/100)
Epoch: 430
Loss: 0.004 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.199 | Acc: 71.200% (7120/10000)
Test results:
Loss: 2.503 | Acc: 32.000% (32/100)
Epoch: 431
Loss: 0.004 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.200 | Acc: 71.100% (7110/10000)
Test results:
Loss: 2.446 | Acc: 37.000% (37/100)
Epoch: 432
Loss: 0.004 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.205 | Acc: 71.150% (7115/10000)
Test results:
Loss: 2.530 | Acc: 38.000% (38/100)
Epoch: 433
Loss: 0.004 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.203 | Acc: 71.100% (7110/10000)
Test results:
Loss: 2.501 | Acc: 38.000% (38/100)
Epoch: 434
Loss: 0.004 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.203 | Acc: 71.020% (7102/10000)
Test results:
Loss: 2.521 | Acc: 36.000% (36/100)
Epoch: 435
Loss: 0.004 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.199 | Acc: 70.950% (7095/10000)
Test results:
Loss: 2.649 | Acc: 31.000% (31/100)
Epoch: 436
Loss: 0.004 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.204 | Acc: 71.160% (7116/10000)
Test results:
Loss: 2.691 | Acc: 33.000% (33/100)
Epoch: 437
Loss: 0.004 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.202 | Acc: 71.030% (7103/10000)
Test results:
Loss: 2.745 | Acc: 29.000% (29/100)
Epoch: 438
Loss: 0.004 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.203 | Acc: 70.890% (7089/10000)
Test results:
Loss: 2.737 | Acc: 31.000% (31/100)
Epoch: 439
Loss: 0.004 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.207 | Acc: 70.980% (7098/10000)
Test results:
Loss: 2.799 | Acc: 31.000% (31/100)
Epoch: 440
Loss: 0.004 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.205 | Acc: 71.000% (7100/10000)
Test results:
Loss: 2.823 | Acc: 27.000% (27/100)
Epoch: 441
Loss: 0.004 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.213 | Acc: 70.770% (7077/10000)
Test results:
Loss: 2.897 | Acc: 28.000% (28/100)
Epoch: 442
Loss: 0.004 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.208 | Acc: 71.020% (7102/10000)
Test results:
Loss: 2.992 | Acc: 27.000% (27/100)
Epoch: 443
Loss: 0.004 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.211 | Acc: 70.930% (7093/10000)
Test results:
Loss: 2.958 | Acc: 26.000% (26/100)
Epoch: 444
Loss: 0.004 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.215 | Acc: 70.840% (7084/10000)
Test results:
Loss: 3.072 | Acc: 27.000% (27/100)
Epoch: 445
Loss: 0.004 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.209 | Acc: 70.890% (7089/10000)
Test results:
Loss: 3.124 | Acc: 28.000% (28/100)
Epoch: 446
Loss: 0.004 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.213 | Acc: 70.960% (7096/10000)
Test results:
Loss: 3.149 | Acc: 25.000% (25/100)
Epoch: 447
Loss: 0.004 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.219 | Acc: 70.710% (7071/10000)
Test results:
Loss: 3.092 | Acc: 25.000% (25/100)
Epoch: 448
Loss: 0.004 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.217 | Acc: 70.600% (7060/10000)
Test results:
Loss: 3.229 | Acc: 19.000% (19/100)
Epoch: 449
Loss: 0.004 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.217 | Acc: 70.600% (7060/10000)
Test results:
Loss: 3.246 | Acc: 22.000% (22/100)
Epoch: 450
Loss: 0.038 | Acc: 99.354% (49677/50000)
Test results:
Loss: 1.398 | Acc: 66.780% (6678/10000)
Test results:
Loss: 2.689 | Acc: 34.000% (34/100)
Epoch: 451
Loss: 0.039 | Acc: 99.458% (49729/50000)
Test results:
Loss: 1.337 | Acc: 68.470% (6847/10000)
Test results:
Loss: 2.956 | Acc: 18.000% (18/100)
Epoch: 452
Loss: 0.015 | Acc: 99.874% (49937/50000)
Test results:
Loss: 1.352 | Acc: 68.640% (6864/10000)
Test results:
Loss: 3.477 | Acc: 24.000% (24/100)
Epoch: 453
Loss: 0.008 | Acc: 99.958% (49979/50000)
Test results:
Loss: 1.317 | Acc: 69.640% (6964/10000)
Test results:
Loss: 3.136 | Acc: 25.000% (25/100)
Epoch: 454
Loss: 0.008 | Acc: 99.936% (49968/50000)
Test results:
Loss: 1.299 | Acc: 69.910% (6991/10000)
Test results:
Loss: 3.320 | Acc: 17.000% (17/100)
Epoch: 455
Loss: 0.004 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.274 | Acc: 70.040% (7004/10000)
Test results:
Loss: 3.460 | Acc: 18.000% (18/100)
Epoch: 456
Loss: 0.003 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.271 | Acc: 70.120% (7012/10000)
Test results:
Loss: 3.498 | Acc: 20.000% (20/100)
Epoch: 457
Loss: 0.003 | Acc: 99.998% (49999/50000)
Test results:
Loss: 1.270 | Acc: 69.830% (6983/10000)
Test results:
Loss: 3.643 | Acc: 16.000% (16/100)
Epoch: 458
Loss: 0.003 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.255 | Acc: 70.070% (7007/10000)
Test results:
Loss: 3.604 | Acc: 16.000% (16/100)
Epoch: 459
Loss: 0.003 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.248 | Acc: 70.170% (7017/10000)
Test results:
Loss: 3.637 | Acc: 15.000% (15/100)
Epoch: 460
Loss: 0.003 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.246 | Acc: 70.040% (7004/10000)
Test results:
Loss: 3.766 | Acc: 14.000% (14/100)
Epoch: 461
Loss: 0.003 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.243 | Acc: 70.200% (7020/10000)
Test results:
Loss: 3.786 | Acc: 14.000% (14/100)
Epoch: 462
Loss: 0.003 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.238 | Acc: 70.140% (7014/10000)
Test results:
Loss: 3.875 | Acc: 13.000% (13/100)
Epoch: 463
Loss: 0.003 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.235 | Acc: 70.100% (7010/10000)
Test results:
Loss: 3.978 | Acc: 14.000% (14/100)
Epoch: 464
Loss: 0.003 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.237 | Acc: 69.940% (6994/10000)
Test results:
Loss: 3.930 | Acc: 11.000% (11/100)
Epoch: 465
Loss: 0.003 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.235 | Acc: 69.860% (6986/10000)
Test results:
Loss: 4.027 | Acc: 11.000% (11/100)
Epoch: 466
Loss: 0.003 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.235 | Acc: 69.930% (6993/10000)
Test results:
Loss: 4.059 | Acc: 12.000% (12/100)
Epoch: 467
Loss: 0.003 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.231 | Acc: 69.960% (6996/10000)
Test results:
Loss: 4.140 | Acc: 11.000% (11/100)
Epoch: 468
Loss: 0.003 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.230 | Acc: 69.780% (6978/10000)
Test results:
Loss: 4.079 | Acc: 10.000% (10/100)
Epoch: 469
Loss: 0.003 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.231 | Acc: 69.840% (6984/10000)
Test results:
Loss: 4.206 | Acc: 10.000% (10/100)
Epoch: 470
Loss: 0.003 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.239 | Acc: 69.690% (6969/10000)
Test results:
Loss: 4.280 | Acc: 10.000% (10/100)
Epoch: 471
Loss: 0.003 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.242 | Acc: 69.690% (6969/10000)
Test results:
Loss: 4.300 | Acc: 11.000% (11/100)
Epoch: 472
Loss: 0.003 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.239 | Acc: 69.510% (6951/10000)
Test results:
Loss: 4.405 | Acc: 10.000% (10/100)
Epoch: 473
Loss: 0.003 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.244 | Acc: 69.570% (6957/10000)
Test results:
Loss: 4.454 | Acc: 9.000% (9/100)
Epoch: 474
Loss: 0.003 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.246 | Acc: 69.770% (6977/10000)
Test results:
Loss: 4.502 | Acc: 10.000% (10/100)
Epoch: 475
Loss: 0.003 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.250 | Acc: 69.500% (6950/10000)
Test results:
Loss: 4.633 | Acc: 10.000% (10/100)
Epoch: 476
Loss: 0.019 | Acc: 99.618% (49809/50000)
Test results:
Loss: 2.400 | Acc: 48.690% (4869/10000)
Test results:
Loss: 5.572 | Acc: 3.000% (3/100)
Epoch: 477
Loss: 0.415 | Acc: 88.494% (44247/50000)
Test results:
Loss: 1.924 | Acc: 56.820% (5682/10000)
Test results:
Loss: 5.773 | Acc: 6.000% (6/100)
Epoch: 478
Loss: 0.158 | Acc: 95.870% (47935/50000)
Test results:
Loss: 1.752 | Acc: 61.520% (6152/10000)
Test results:
Loss: 6.338 | Acc: 4.000% (4/100)
Epoch: 479
Loss: 0.059 | Acc: 98.682% (49341/50000)
Test results:
Loss: 1.715 | Acc: 63.100% (6310/10000)
Test results:
Loss: 6.342 | Acc: 4.000% (4/100)
Epoch: 480
Loss: 0.023 | Acc: 99.632% (49816/50000)
Test results:
Loss: 1.567 | Acc: 65.950% (6595/10000)
Test results:
Loss: 6.095 | Acc: 5.000% (5/100)
Epoch: 481
Loss: 0.014 | Acc: 99.768% (49884/50000)
Test results:
Loss: 1.654 | Acc: 65.250% (6525/10000)
Test results:
Loss: 6.086 | Acc: 5.000% (5/100)
Epoch: 482
Loss: 0.007 | Acc: 99.954% (49977/50000)
Test results:
Loss: 1.510 | Acc: 67.040% (6704/10000)
Test results:
Loss: 5.856 | Acc: 4.000% (4/100)
Epoch: 483
Loss: 0.003 | Acc: 99.988% (49994/50000)
Test results:
Loss: 1.471 | Acc: 67.480% (6748/10000)
Test results:
Loss: 6.043 | Acc: 4.000% (4/100)
Epoch: 484
Loss: 0.002 | Acc: 99.998% (49999/50000)
Test results:
Loss: 1.452 | Acc: 67.600% (6760/10000)
Test results:
Loss: 6.003 | Acc: 5.000% (5/100)
Epoch: 485
Loss: 0.002 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.417 | Acc: 67.820% (6782/10000)
Test results:
Loss: 5.921 | Acc: 6.000% (6/100)
Epoch: 486
Loss: 0.002 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.394 | Acc: 68.060% (6806/10000)
Test results:
Loss: 5.968 | Acc: 4.000% (4/100)
Epoch: 487
Loss: 0.002 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.382 | Acc: 68.130% (6813/10000)
Test results:
Loss: 5.834 | Acc: 4.000% (4/100)
Epoch: 488
Loss: 0.002 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.358 | Acc: 68.260% (6826/10000)
Test results:
Loss: 5.896 | Acc: 3.000% (3/100)
Epoch: 489
Loss: 0.002 | Acc: 99.998% (49999/50000)
Test results:
Loss: 1.351 | Acc: 67.950% (6795/10000)
Test results:
Loss: 5.752 | Acc: 5.000% (5/100)
Epoch: 490
Loss: 0.002 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.346 | Acc: 68.070% (6807/10000)
Test results:
Loss: 5.827 | Acc: 6.000% (6/100)
Epoch: 491
Loss: 0.002 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.333 | Acc: 68.040% (6804/10000)
Test results:
Loss: 5.795 | Acc: 3.000% (3/100)
Epoch: 492
Loss: 0.003 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.328 | Acc: 68.280% (6828/10000)
Test results:
Loss: 5.807 | Acc: 8.000% (8/100)
Epoch: 493
Loss: 0.003 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.321 | Acc: 68.330% (6833/10000)
Test results:
Loss: 5.740 | Acc: 8.000% (8/100)
Epoch: 494
Loss: 0.003 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.316 | Acc: 68.350% (6835/10000)
Test results:
Loss: 5.749 | Acc: 6.000% (6/100)
Epoch: 495
Loss: 0.003 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.311 | Acc: 68.320% (6832/10000)
Test results:
Loss: 5.654 | Acc: 5.000% (5/100)
Epoch: 496
Loss: 0.003 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.305 | Acc: 68.590% (6859/10000)
Test results:
Loss: 5.721 | Acc: 4.000% (4/100)
Epoch: 497
Loss: 0.003 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.297 | Acc: 68.380% (6838/10000)
Test results:
Loss: 5.643 | Acc: 4.000% (4/100)
Epoch: 498
Loss: 0.003 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.299 | Acc: 68.510% (6851/10000)
Test results:
Loss: 5.554 | Acc: 2.000% (2/100)
Epoch: 499
Loss: 0.003 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.299 | Acc: 68.310% (6831/10000)
Test results:
Loss: 5.689 | Acc: 3.000% (3/100)
Epoch: 500
Loss: 0.003 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.301 | Acc: 68.350% (6835/10000)
Test results:
Loss: 5.624 | Acc: 2.000% (2/100)
Epoch: 501
Loss: 0.004 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.307 | Acc: 68.210% (6821/10000)
Test results:
Loss: 5.567 | Acc: 5.000% (5/100)
Epoch: 502
Loss: 0.004 | Acc: 99.996% (49998/50000)
Test results:
Loss: 1.371 | Acc: 66.710% (6671/10000)
Test results:
Loss: 5.438 | Acc: 2.000% (2/100)
Epoch: 503
Loss: 1.096 | Acc: 69.506% (34753/50000)
Test results:
Loss: 2.271 | Acc: 49.200% (4920/10000)
Test results:
Loss: 7.469 | Acc: 2.000% (2/100)
Epoch: 504
Loss: 0.452 | Acc: 86.622% (43311/50000)
Test results:
Loss: 2.194 | Acc: 55.650% (5565/10000)
Test results:
Loss: 8.384 | Acc: 4.000% (4/100)
Epoch: 505
Loss: 0.195 | Acc: 94.192% (47096/50000)
Test results:
Loss: 2.219 | Acc: 56.250% (5625/10000)
Test results:
Loss: 9.027 | Acc: 4.000% (4/100)
Epoch: 506
Loss: 0.126 | Acc: 96.388% (48194/50000)
Test results:
Loss: 2.164 | Acc: 58.460% (5846/10000)
Test results:
Loss: 9.388 | Acc: 4.000% (4/100)
Epoch: 507
Loss: 0.073 | Acc: 97.910% (48955/50000)
Test results:
Loss: 2.218 | Acc: 58.770% (5877/10000)
Test results:
Loss: 9.726 | Acc: 5.000% (5/100)
Epoch: 508
Loss: 0.058 | Acc: 98.396% (49198/50000)
Test results:
Loss: 2.102 | Acc: 59.520% (5952/10000)
Test results:
Loss: 9.262 | Acc: 6.000% (6/100)
Epoch: 509
Loss: 0.029 | Acc: 99.288% (49644/50000)
Test results:
Loss: 2.122 | Acc: 59.930% (5993/10000)
Test results:
Loss: 9.154 | Acc: 6.000% (6/100)
Epoch: 510
Loss: 0.016 | Acc: 99.672% (49836/50000)
Test results:
Loss: 1.890 | Acc: 63.870% (6387/10000)
Test results:
Loss: 9.198 | Acc: 3.000% (3/100)
Epoch: 511
Loss: 0.006 | Acc: 99.936% (49968/50000)
Test results:
Loss: 1.789 | Acc: 64.090% (6409/10000)
Test results:
Loss: 8.647 | Acc: 7.000% (7/100)
Epoch: 512
Loss: 0.004 | Acc: 99.988% (49994/50000)
Test results:
Loss: 1.683 | Acc: 65.040% (6504/10000)
Test results:
Loss: 8.553 | Acc: 6.000% (6/100)
Epoch: 513
Loss: 0.004 | Acc: 99.980% (49990/50000)
Test results:
Loss: 1.630 | Acc: 64.760% (6476/10000)
Test results:
Loss: 7.927 | Acc: 6.000% (6/100)
Epoch: 514
Loss: 0.003 | Acc: 99.998% (49999/50000)
Test results:
Loss: 1.577 | Acc: 65.360% (6536/10000)
Test results:
Loss: 7.799 | Acc: 7.000% (7/100)
Epoch: 515
Loss: 0.003 | Acc: 99.994% (49997/50000)
Test results:
Loss: 1.536 | Acc: 65.520% (6552/10000)
Test results:
Loss: 7.382 | Acc: 6.000% (6/100)
Epoch: 516
Loss: 0.003 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.502 | Acc: 65.610% (6561/10000)
Test results:
Loss: 7.308 | Acc: 6.000% (6/100)
Epoch: 517
Loss: 0.003 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.468 | Acc: 65.970% (6597/10000)
Test results:
Loss: 7.191 | Acc: 6.000% (6/100)
Epoch: 518
Loss: 0.003 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.449 | Acc: 66.000% (6600/10000)
Test results:
Loss: 7.130 | Acc: 6.000% (6/100)
Epoch: 519
Loss: 0.003 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.436 | Acc: 65.920% (6592/10000)
Test results:
Loss: 7.023 | Acc: 5.000% (5/100)
Epoch: 520
Loss: 0.004 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.419 | Acc: 66.160% (6616/10000)
Test results:
Loss: 6.723 | Acc: 5.000% (5/100)
Epoch: 521
Loss: 0.004 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.415 | Acc: 66.080% (6608/10000)
Test results:
Loss: 6.622 | Acc: 5.000% (5/100)
Epoch: 522
Loss: 0.004 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.407 | Acc: 66.290% (6629/10000)
Test results:
Loss: 6.792 | Acc: 5.000% (5/100)
Epoch: 523
Loss: 0.004 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.401 | Acc: 66.250% (6625/10000)
Test results:
Loss: 6.616 | Acc: 4.000% (4/100)
Epoch: 524
Loss: 0.004 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.410 | Acc: 65.960% (6596/10000)
Test results:
Loss: 6.487 | Acc: 4.000% (4/100)
Epoch: 525
Loss: 0.005 | Acc: 99.988% (49994/50000)
Test results:
Loss: 1.407 | Acc: 66.190% (6619/10000)
Test results:
Loss: 6.472 | Acc: 4.000% (4/100)
Epoch: 526
Loss: 0.004 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.395 | Acc: 66.230% (6623/10000)
Test results:
Loss: 6.624 | Acc: 4.000% (4/100)
Epoch: 527
Loss: 0.004 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.392 | Acc: 66.220% (6622/10000)
Test results:
Loss: 6.493 | Acc: 3.000% (3/100)
Epoch: 528
Loss: 0.004 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.395 | Acc: 66.010% (6601/10000)
Test results:
Loss: 6.420 | Acc: 4.000% (4/100)
Epoch: 529
Loss: 0.004 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.398 | Acc: 66.190% (6619/10000)
Test results:
Loss: 6.268 | Acc: 3.000% (3/100)
Epoch: 530
Loss: 0.004 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.394 | Acc: 66.280% (6628/10000)
Test results:
Loss: 6.349 | Acc: 3.000% (3/100)
Epoch: 531
Loss: 0.004 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.395 | Acc: 66.110% (6611/10000)
Test results:
Loss: 6.344 | Acc: 2.000% (2/100)
Epoch: 532
Loss: 0.004 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.389 | Acc: 66.400% (6640/10000)
Test results:
Loss: 6.445 | Acc: 3.000% (3/100)
Epoch: 533
Loss: 0.005 | Acc: 99.982% (49991/50000)
Test results:
Loss: 1.819 | Acc: 58.770% (5877/10000)
Test results:
Loss: 6.654 | Acc: 3.000% (3/100)
Epoch: 534
Loss: 0.834 | Acc: 76.616% (38308/50000)
Test results:
Loss: 2.266 | Acc: 50.550% (5055/10000)
Test results:
Loss: 9.191 | Acc: 2.000% (2/100)
Epoch: 535
Loss: 0.287 | Acc: 91.428% (45714/50000)
Test results:
Loss: 2.756 | Acc: 51.200% (5120/10000)
Test results:
Loss: 9.778 | Acc: 1.000% (1/100)
Epoch: 536
Loss: 0.149 | Acc: 95.670% (47835/50000)
Test results:
Loss: 2.405 | Acc: 55.020% (5502/10000)
Test results:
Loss: 9.670 | Acc: 3.000% (3/100)
Epoch: 537
Loss: 0.102 | Acc: 97.092% (48546/50000)
Test results:
Loss: 2.292 | Acc: 58.020% (5802/10000)
Test results:
Loss: 11.307 | Acc: 5.000% (5/100)
Epoch: 538
Loss: 0.041 | Acc: 98.980% (49490/50000)
Test results:
Loss: 2.162 | Acc: 59.940% (5994/10000)
Test results:
Loss: 9.461 | Acc: 3.000% (3/100)
Epoch: 539
Loss: 0.022 | Acc: 99.518% (49759/50000)
Test results:
Loss: 2.067 | Acc: 61.960% (6196/10000)
Test results:
Loss: 8.792 | Acc: 3.000% (3/100)
Epoch: 540
Loss: 0.009 | Acc: 99.862% (49931/50000)
Test results:
Loss: 1.898 | Acc: 62.930% (6293/10000)
Test results:
Loss: 8.859 | Acc: 3.000% (3/100)
Epoch: 541
Loss: 0.004 | Acc: 99.968% (49984/50000)
Test results:
Loss: 1.776 | Acc: 63.900% (6390/10000)
Test results:
Loss: 8.397 | Acc: 4.000% (4/100)
Epoch: 542
Loss: 0.002 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.695 | Acc: 64.290% (6429/10000)
Test results:
Loss: 8.203 | Acc: 5.000% (5/100)
Epoch: 543
Loss: 0.002 | Acc: 99.998% (49999/50000)
Test results:
Loss: 1.647 | Acc: 64.620% (6462/10000)
Test results:
Loss: 8.084 | Acc: 2.000% (2/100)
Epoch: 544
Loss: 0.003 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.598 | Acc: 64.830% (6483/10000)
Test results:
Loss: 7.867 | Acc: 3.000% (3/100)
Epoch: 545
Loss: 0.003 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.554 | Acc: 65.120% (6512/10000)
Test results:
Loss: 7.639 | Acc: 2.000% (2/100)
Epoch: 546
Loss: 0.003 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.538 | Acc: 64.710% (6471/10000)
Test results:
Loss: 7.500 | Acc: 3.000% (3/100)
Epoch: 547
Loss: 0.003 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.506 | Acc: 65.130% (6513/10000)
Test results:
Loss: 7.336 | Acc: 1.000% (1/100)
Epoch: 548
Loss: 0.003 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.490 | Acc: 64.900% (6490/10000)
Test results:
Loss: 7.044 | Acc: 2.000% (2/100)
Epoch: 549
Loss: 0.003 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.472 | Acc: 65.410% (6541/10000)
Test results:
Loss: 7.012 | Acc: 2.000% (2/100)
Epoch: 550
Loss: 0.004 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.465 | Acc: 65.300% (6530/10000)
Test results:
Loss: 7.047 | Acc: 3.000% (3/100)
Epoch: 551
Loss: 0.004 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.473 | Acc: 65.080% (6508/10000)
Test results:
Loss: 6.855 | Acc: 1.000% (1/100)
Epoch: 552
Loss: 0.726 | Acc: 80.488% (40244/50000)
Test results:
Loss: 3.402 | Acc: 33.600% (3360/10000)
Test results:
Loss: 8.319 | Acc: 2.000% (2/100)
Epoch: 553
Loss: 0.780 | Acc: 76.864% (38432/50000)
Test results:
Loss: 2.916 | Acc: 47.170% (4717/10000)
Test results:
Loss: 8.704 | Acc: 5.000% (5/100)
Epoch: 554
Loss: 0.372 | Acc: 88.482% (44241/50000)
Test results:
Loss: 2.953 | Acc: 50.570% (5057/10000)
Test results:
Loss: 10.893 | Acc: 4.000% (4/100)
Epoch: 555
Loss: 0.224 | Acc: 93.060% (46530/50000)
Test results:
Loss: 2.733 | Acc: 52.370% (5237/10000)
Test results:
Loss: 11.784 | Acc: 5.000% (5/100)
Epoch: 556
Loss: 0.143 | Acc: 95.584% (47792/50000)
Test results:
Loss: 2.667 | Acc: 54.930% (5493/10000)
Test results:
Loss: 10.941 | Acc: 4.000% (4/100)
Epoch: 557
Loss: 0.115 | Acc: 96.492% (48246/50000)
Test results:
Loss: 2.607 | Acc: 55.630% (5563/10000)
Test results:
Loss: 11.138 | Acc: 1.000% (1/100)
Epoch: 558
Loss: 0.073 | Acc: 97.858% (48929/50000)
Test results:
Loss: 2.648 | Acc: 55.550% (5555/10000)
Test results:
Loss: 11.321 | Acc: 1.000% (1/100)
Epoch: 559
Loss: 0.061 | Acc: 98.238% (49119/50000)
Test results:
Loss: 2.750 | Acc: 54.310% (5431/10000)
Test results:
Loss: 10.438 | Acc: 4.000% (4/100)
Epoch: 560
Loss: 0.078 | Acc: 97.726% (48863/50000)
Test results:
Loss: 2.773 | Acc: 53.430% (5343/10000)
Test results:
Loss: 10.222 | Acc: 3.000% (3/100)
Epoch: 561
Loss: 0.110 | Acc: 96.748% (48374/50000)
Test results:
Loss: 2.873 | Acc: 53.330% (5333/10000)
Test results:
Loss: 11.224 | Acc: 0.000% (0/100)
Epoch: 562
Loss: 0.073 | Acc: 97.926% (48963/50000)
Test results:
Loss: 2.685 | Acc: 54.980% (5498/10000)
Test results:
Loss: 10.664 | Acc: 1.000% (1/100)
Epoch: 563
Loss: 0.069 | Acc: 98.014% (49007/50000)
Test results:
Loss: 2.701 | Acc: 55.840% (5584/10000)
Test results:
Loss: 10.055 | Acc: 2.000% (2/100)
Epoch: 564
Loss: 0.066 | Acc: 98.136% (49068/50000)
Test results:
Loss: 2.604 | Acc: 56.050% (5605/10000)
Test results:
Loss: 10.544 | Acc: 4.000% (4/100)
Epoch: 565
Loss: 0.059 | Acc: 98.286% (49143/50000)
Test results:
Loss: 2.790 | Acc: 54.420% (5442/10000)
Test results:
Loss: 10.539 | Acc: 3.000% (3/100)
Epoch: 566
Loss: 0.064 | Acc: 98.244% (49122/50000)
Test results:
Loss: 3.508 | Acc: 48.690% (4869/10000)
Test results:
Loss: 10.784 | Acc: 3.000% (3/100)
Epoch: 567
Loss: 0.126 | Acc: 96.312% (48156/50000)
Test results:
Loss: 2.950 | Acc: 52.060% (5206/10000)
Test results:
Loss: 11.029 | Acc: 1.000% (1/100)
Epoch: 568
Loss: 0.106 | Acc: 96.754% (48377/50000)
Test results:
Loss: 2.899 | Acc: 53.170% (5317/10000)
Test results:
Loss: 10.588 | Acc: 1.000% (1/100)
Epoch: 569
Loss: 0.108 | Acc: 96.776% (48388/50000)
Test results:
Loss: 2.824 | Acc: 52.120% (5212/10000)
Test results:
Loss: 10.979 | Acc: 5.000% (5/100)
Epoch: 570
Loss: 0.052 | Acc: 98.598% (49299/50000)
Test results:
Loss: 2.455 | Acc: 57.150% (5715/10000)
Test results:
Loss: 10.498 | Acc: 3.000% (3/100)
Epoch: 571
Loss: 0.014 | Acc: 99.734% (49867/50000)
Test results:
Loss: 2.128 | Acc: 60.860% (6086/10000)
Test results:
Loss: 10.510 | Acc: 4.000% (4/100)
Epoch: 572
Loss: 0.003 | Acc: 99.990% (49995/50000)
Test results:
Loss: 1.879 | Acc: 62.190% (6219/10000)
Test results:
Loss: 9.105 | Acc: 4.000% (4/100)
Epoch: 573
Loss: 0.003 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.746 | Acc: 62.770% (6277/10000)
Test results:
Loss: 8.639 | Acc: 4.000% (4/100)
Epoch: 574
Loss: 0.003 | Acc: 99.998% (49999/50000)
Test results:
Loss: 1.670 | Acc: 62.790% (6279/10000)
Test results:
Loss: 7.972 | Acc: 5.000% (5/100)
Epoch: 575
Loss: 0.004 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.611 | Acc: 63.400% (6340/10000)
Test results:
Loss: 7.766 | Acc: 5.000% (5/100)
Epoch: 576
Loss: 0.004 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.575 | Acc: 63.520% (6352/10000)
Test results:
Loss: 7.397 | Acc: 5.000% (5/100)
Epoch: 577
Loss: 0.004 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.556 | Acc: 63.190% (6319/10000)
Test results:
Loss: 7.190 | Acc: 5.000% (5/100)
Epoch: 578
Loss: 0.004 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.537 | Acc: 63.510% (6351/10000)
Test results:
Loss: 7.105 | Acc: 5.000% (5/100)
Epoch: 579
Loss: 0.004 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.525 | Acc: 63.490% (6349/10000)
Test results:
Loss: 6.921 | Acc: 5.000% (5/100)
Epoch: 580
Loss: 0.004 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.518 | Acc: 63.790% (6379/10000)
Test results:
Loss: 6.718 | Acc: 5.000% (5/100)
Epoch: 581
Loss: 0.004 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.512 | Acc: 63.570% (6357/10000)
Test results:
Loss: 6.714 | Acc: 5.000% (5/100)
Epoch: 582
Loss: 0.004 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.506 | Acc: 63.710% (6371/10000)
Test results:
Loss: 6.644 | Acc: 5.000% (5/100)
Epoch: 583
Loss: 0.004 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.509 | Acc: 63.880% (6388/10000)
Test results:
Loss: 6.563 | Acc: 5.000% (5/100)
Epoch: 584
Loss: 0.650 | Acc: 82.320% (41160/50000)
Test results:
Loss: 2.838 | Acc: 40.610% (4061/10000)
Test results:
Loss: 7.677 | Acc: 4.000% (4/100)
Epoch: 585
Loss: 0.613 | Acc: 81.936% (40968/50000)
Test results:
Loss: 2.874 | Acc: 48.050% (4805/10000)
Test results:
Loss: 11.060 | Acc: 5.000% (5/100)
Epoch: 586
Loss: 0.274 | Acc: 91.490% (45745/50000)
Test results:
Loss: 3.018 | Acc: 49.090% (4909/10000)
Test results:
Loss: 10.099 | Acc: 2.000% (2/100)
Epoch: 587
Loss: 0.183 | Acc: 94.444% (47222/50000)
Test results:
Loss: 3.044 | Acc: 51.290% (5129/10000)
Test results:
Loss: 11.591 | Acc: 3.000% (3/100)
Epoch: 588
Loss: 0.102 | Acc: 96.980% (48490/50000)
Test results:
Loss: 2.696 | Acc: 54.280% (5428/10000)
Test results:
Loss: 11.810 | Acc: 1.000% (1/100)
Epoch: 589
Loss: 0.080 | Acc: 97.664% (48832/50000)
Test results:
Loss: 2.761 | Acc: 54.350% (5435/10000)
Test results:
Loss: 11.914 | Acc: 3.000% (3/100)
Epoch: 590
Loss: 0.047 | Acc: 98.736% (49368/50000)
Test results:
Loss: 2.446 | Acc: 57.840% (5784/10000)
Test results:
Loss: 11.140 | Acc: 2.000% (2/100)
Epoch: 591
Loss: 0.034 | Acc: 99.136% (49568/50000)
Test results:
Loss: 2.478 | Acc: 56.640% (5664/10000)
Test results:
Loss: 10.481 | Acc: 4.000% (4/100)
Epoch: 592
Loss: 0.022 | Acc: 99.504% (49752/50000)
Test results:
Loss: 2.222 | Acc: 59.380% (5938/10000)
Test results:
Loss: 10.277 | Acc: 3.000% (3/100)
Epoch: 593
Loss: 0.010 | Acc: 99.846% (49923/50000)
Test results:
Loss: 2.004 | Acc: 60.870% (6087/10000)
Test results:
Loss: 9.927 | Acc: 3.000% (3/100)
Epoch: 594
Loss: 0.005 | Acc: 99.954% (49977/50000)
Test results:
Loss: 1.851 | Acc: 62.120% (6212/10000)
Test results:
Loss: 9.083 | Acc: 4.000% (4/100)
Epoch: 595
Loss: 0.003 | Acc: 99.996% (49998/50000)
Test results:
Loss: 1.737 | Acc: 62.500% (6250/10000)
Test results:
Loss: 8.460 | Acc: 3.000% (3/100)
Epoch: 596
Loss: 0.003 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.650 | Acc: 62.950% (6295/10000)
Test results:
Loss: 8.089 | Acc: 3.000% (3/100)
Epoch: 597
Loss: 0.004 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.607 | Acc: 63.150% (6315/10000)
Test results:
Loss: 7.804 | Acc: 3.000% (3/100)
Epoch: 598
Loss: 0.004 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.581 | Acc: 63.150% (6315/10000)
Test results:
Loss: 7.561 | Acc: 4.000% (4/100)
Epoch: 599
Loss: 0.004 | Acc: 100.000% (50000/50000)
Test results:
Loss: 1.566 | Acc: 63.440% (6344/10000)
Test results:
Loss: 7.420 | Acc: 4.000% (4/100)
Epoch: 600
Loss: 1.233 | Acc: 67.182% (33591/50000)
Test results:
Loss: 2.650 | Acc: 41.450% (4145/10000)
Test results:
Loss: 9.103 | Acc: 3.000% (3/100)
Epoch: 601
Loss: 0.882 | Acc: 74.384% (37192/50000)
Test results:
Loss: 2.696 | Acc: 45.620% (4562/10000)
Test results:
Loss: 9.050 | Acc: 0.000% (0/100)
Epoch: 602
Loss: 0.505 | Acc: 84.670% (42335/50000)
Test results:
Loss: 2.915 | Acc: 48.650% (4865/10000)
Test results:
Loss: 10.682 | Acc: 4.000% (4/100)
Epoch: 603
Loss: 0.353 | Acc: 89.194% (44597/50000)
Test results:
Loss: 2.991 | Acc: 48.300% (4830/10000)
Test results:
Loss: 11.490 | Acc: 4.000% (4/100)
Epoch: 604
Loss: 0.280 | Acc: 91.448% (45724/50000)
Test results:
Loss: 3.001 | Acc: 50.340% (5034/10000)
Test results:
Loss: 10.906 | Acc: 2.000% (2/100)
Epoch: 605
Loss: 0.233 | Acc: 92.796% (46398/50000)
Test results:
Loss: 3.453 | Acc: 48.270% (4827/10000)
Test results:
Loss: 11.149 | Acc: 4.000% (4/100)
Epoch: 606
Loss: 0.208 | Acc: 93.694% (46847/50000)
Test results:
Loss: 3.015 | Acc: 50.100% (5010/10000)
Test results:
Loss: 10.921 | Acc: 2.000% (2/100)
Epoch: 607
Loss: 0.201 | Acc: 93.904% (46952/50000)
Test results:
Loss: 2.922 | Acc: 52.480% (5248/10000)
Test results:
Loss: 10.818 | Acc: 2.000% (2/100)
Epoch: 608
Loss: 0.207 | Acc: 93.592% (46796/50000)
Test results:
Loss: 3.320 | Acc: 47.310% (4731/10000)
Test results:
Loss: 10.531 | Acc: 2.000% (2/100)
Epoch: 609
Loss: 0.202 | Acc: 93.754% (46877/50000)
Test results:
Loss: 3.472 | Acc: 47.040% (4704/10000)
Test results:
Loss: 10.687 | Acc: 1.000% (1/100)
Epoch: 610
Loss: 0.168 | Acc: 94.778% (47389/50000)
Test results:
Loss: 3.390 | Acc: 46.810% (4681/10000)
Test results:
Loss: 11.326 | Acc: 1.000% (1/100)
Epoch: 611
Loss: 0.194 | Acc: 94.240% (47120/50000)
Test results:
Loss: 3.266 | Acc: 49.910% (4991/10000)
Test results:
Loss: 12.425 | Acc: 2.000% (2/100)
Epoch: 612
Loss: 0.210 | Acc: 93.586% (46793/50000)
Test results:
Loss: 3.851 | Acc: 43.990% (4399/10000)
Test results:
Loss: 11.286 | Acc: 2.000% (2/100)
Epoch: 613
Loss: 0.168 | Acc: 94.846% (47423/50000)
Test results:
Loss: 3.104 | Acc: 50.030% (5003/10000)
Test results:
Loss: 13.107 | Acc: 1.000% (1/100)
Epoch: 614
Loss: 0.186 | Acc: 94.336% (47168/50000)
Test results:
Loss: 3.780 | Acc: 46.660% (4666/10000)
Test results:
Loss: 12.842 | Acc: 2.000% (2/100)
Epoch: 615
Loss: 0.191 | Acc: 94.066% (47033/50000)
Test results:
Loss: 3.694 | Acc: 46.000% (4600/10000)
Test results:
Loss: 13.452 | Acc: 1.000% (1/100)
Epoch: 616
Loss: 0.169 | Acc: 94.896% (47448/50000)
Test results:
Loss: 3.587 | Acc: 47.920% (4792/10000)
Test results:
Loss: 11.456 | Acc: 2.000% (2/100)
Epoch: 617
Loss: 0.184 | Acc: 94.344% (47172/50000)
Test results:
Loss: 3.267 | Acc: 49.140% (4914/10000)
Test results:
Loss: 10.530 | Acc: 3.000% (3/100)
Epoch: 618
Loss: 0.193 | Acc: 94.172% (47086/50000)
Test results:
Loss: 3.336 | Acc: 47.880% (4788/10000)
Test results:
Loss: 12.279 | Acc: 3.000% (3/100)
Epoch: 619
Loss: 0.161 | Acc: 95.168% (47584/50000)
Test results:
Loss: 3.029 | Acc: 50.850% (5085/10000)
Test results:
Loss: 10.757 | Acc: 3.000% (3/100)
Epoch: 620
Loss: 0.191 | Acc: 94.152% (47076/50000)
Test results:
Loss: 3.131 | Acc: 49.580% (4958/10000)
Test results:
Loss: 11.177 | Acc: 2.000% (2/100)
Epoch: 621
Loss: 0.167 | Acc: 95.042% (47521/50000)
Test results:
Loss: 3.213 | Acc: 48.240% (4824/10000)
Test results:
Loss: 11.865 | Acc: 3.000% (3/100)
Epoch: 622
Loss: 0.185 | Acc: 94.374% (47187/50000)
Test results:
Loss: 3.327 | Acc: 48.080% (4808/10000)
Test results:
Loss: 10.396 | Acc: 2.000% (2/100)
Epoch: 623
Loss: 0.155 | Acc: 95.354% (47677/50000)
Test results:
Loss: 3.103 | Acc: 48.660% (4866/10000)
Test results:
Loss: 12.021 | Acc: 1.000% (1/100)
Epoch: 624
Loss: 0.165 | Acc: 95.108% (47554/50000)
Test results:
Loss: 3.884 | Acc: 45.130% (4513/10000)
Test results:
Loss: 13.169 | Acc: 0.000% (0/100)
Epoch: 625
Loss: 0.198 | Acc: 94.088% (47044/50000)
Test results:
Loss: 3.792 | Acc: 47.410% (4741/10000)
Test results:
Loss: 12.884 | Acc: 2.000% (2/100)
Epoch: 626
Loss: 0.174 | Acc: 94.918% (47459/50000)
Test results:
Loss: 3.088 | Acc: 50.110% (5011/10000)
Test results:
Loss: 11.209 | Acc: 4.000% (4/100)
Epoch: 627
Loss: 0.160 | Acc: 95.168% (47584/50000)
Test results:
Loss: 3.172 | Acc: 50.610% (5061/10000)
Test results:
Loss: 11.712 | Acc: 2.000% (2/100)
Epoch: 628
Loss: 0.179 | Acc: 94.598% (47299/50000)
Test results:
Loss: 3.028 | Acc: 49.260% (4926/10000)
Test results:
Loss: 10.860 | Acc: 4.000% (4/100)
Epoch: 629
Loss: 0.152 | Acc: 95.372% (47686/50000)
Test results:
Loss: 3.173 | Acc: 47.980% (4798/10000)
Test results:
Loss: 11.264 | Acc: 3.000% (3/100)
Epoch: 630
Loss: 0.190 | Acc: 94.204% (47102/50000)
Test results:
Loss: 3.408 | Acc: 48.910% (4891/10000)
Test results:
Loss: 10.639 | Acc: 5.000% (5/100)
Epoch: 631
Loss: 0.167 | Acc: 94.936% (47468/50000)
Test results:
Loss: 3.267 | Acc: 49.910% (4991/10000)
Test results:
Loss: 10.241 | Acc: 3.000% (3/100)
Epoch: 632
Loss: 0.137 | Acc: 95.968% (47984/50000)
Test results:
Loss: 3.143 | Acc: 48.360% (4836/10000)
Test results:
Loss: 12.599 | Acc: 2.000% (2/100)
Epoch: 633
Loss: 0.198 | Acc: 94.134% (47067/50000)
Test results:
Loss: 3.327 | Acc: 46.570% (4657/10000)
Test results:
Loss: 11.569 | Acc: 1.000% (1/100)
Epoch: 634
Loss: 0.159 | Acc: 95.122% (47561/50000)
Test results:
Loss: 3.467 | Acc: 46.370% (4637/10000)
Test results:
Loss: 12.210 | Acc: 1.000% (1/100)
Epoch: 635
Loss: 0.175 | Acc: 94.664% (47332/50000)
Test results:
Loss: 4.008 | Acc: 43.510% (4351/10000)
Test results:
Loss: 12.241 | Acc: 2.000% (2/100)
Epoch: 636
Loss: 0.169 | Acc: 94.928% (47464/50000)
Test results:
Loss: 3.312 | Acc: 48.600% (4860/10000)
Test results:
Loss: 11.234 | Acc: 0.000% (0/100)
Epoch: 637
Loss: 0.167 | Acc: 94.882% (47441/50000)
Test results:
Loss: 3.005 | Acc: 49.420% (4942/10000)
Test results:
Loss: 10.479 | Acc: 2.000% (2/100)
Epoch: 638
Loss: 0.151 | Acc: 95.460% (47730/50000)
Test results:
Loss: 3.208 | Acc: 48.490% (4849/10000)
Test results:
Loss: 10.318 | Acc: 1.000% (1/100)
Epoch: 639
Loss: 0.185 | Acc: 94.354% (47177/50000)
Test results:
Loss: 3.507 | Acc: 45.700% (4570/10000)
Test results:
Loss: 11.696 | Acc: 4.000% (4/100)
Epoch: 640
Loss: 0.160 | Acc: 95.142% (47571/50000)
Test results:
Loss: 3.225 | Acc: 49.780% (4978/10000)
Test results:
Loss: 12.983 | Acc: 2.000% (2/100)
Epoch: 641
Loss: 0.167 | Acc: 94.866% (47433/50000)
Test results:
Loss: 3.299 | Acc: 47.630% (4763/10000)
Test results:
Loss: 10.223 | Acc: 3.000% (3/100)
Epoch: 642
Loss: 0.164 | Acc: 95.016% (47508/50000)
Test results:
Loss: 3.545 | Acc: 46.200% (4620/10000)
Test results:
Loss: 10.863 | Acc: 1.000% (1/100)
Epoch: 643
Loss: 0.166 | Acc: 95.024% (47512/50000)
Test results:
Loss: 3.370 | Acc: 48.660% (4866/10000)
Test results:
Loss: 11.037 | Acc: 2.000% (2/100)
Epoch: 644
Loss: 0.163 | Acc: 95.080% (47540/50000)
Test results:
Loss: 3.219 | Acc: 48.760% (4876/10000)
Test results:
Loss: 10.311 | Acc: 1.000% (1/100)
Epoch: 645
Loss: 0.136 | Acc: 95.980% (47990/50000)
Test results:
Loss: 3.122 | Acc: 50.730% (5073/10000)
Test results:
Loss: 10.810 | Acc: 0.000% (0/100)
Epoch: 646
Loss: 0.171 | Acc: 94.762% (47381/50000)
Test results:
Loss: 3.319 | Acc: 49.620% (4962/10000)
Test results:
Loss: 10.762 | Acc: 2.000% (2/100)
Epoch: 647
Loss: 0.170 | Acc: 94.748% (47374/50000)
Test results:
Loss: 3.441 | Acc: 46.670% (4667/10000)
Test results:
Loss: 11.461 | Acc: 1.000% (1/100)
Epoch: 648
Loss: 0.152 | Acc: 95.382% (47691/50000)
Test results:
Loss: 3.228 | Acc: 47.730% (4773/10000)
Test results:
Loss: 10.828 | Acc: 4.000% (4/100)
Epoch: 649
Loss: 0.163 | Acc: 95.252% (47626/50000)
Test results:
Loss: 3.676 | Acc: 43.970% (4397/10000)
Test results:
Loss: 10.325 | Acc: 2.000% (2/100)
Epoch: 650
Loss: 0.915 | Acc: 74.252% (37126/50000)
Test results:
Loss: 4.515 | Acc: 35.760% (3576/10000)
Test results:
Loss: 12.944 | Acc: 2.000% (2/100)
Epoch: 651
Loss: 0.535 | Acc: 84.334% (42167/50000)
Test results:
Loss: 3.110 | Acc: 46.260% (4626/10000)
Test results:
Loss: 8.696 | Acc: 2.000% (2/100)
Epoch: 652
Loss: 0.474 | Acc: 85.828% (42914/50000)
Test results:
Loss: 3.358 | Acc: 44.270% (4427/10000)
Test results:
Loss: 9.873 | Acc: 1.000% (1/100)
Epoch: 653
Loss: 0.415 | Acc: 87.660% (43830/50000)
Test results:
Loss: 3.988 | Acc: 40.530% (4053/10000)
Test results:
Loss: 12.124 | Acc: 2.000% (2/100)
Epoch: 654
Loss: 0.397 | Acc: 88.168% (44084/50000)
Test results:
Loss: 3.467 | Acc: 43.500% (4350/10000)
Test results:
Loss: 10.130 | Acc: 2.000% (2/100)
Epoch: 655
Loss: 0.407 | Acc: 87.856% (43928/50000)
Test results:
Loss: 3.504 | Acc: 43.880% (4388/10000)
Test results:
Loss: 12.152 | Acc: 2.000% (2/100)
Epoch: 656
Loss: 0.387 | Acc: 88.336% (44168/50000)
Test results:
Loss: 3.500 | Acc: 44.770% (4477/10000)
Test results:
Loss: 12.132 | Acc: 2.000% (2/100)
Epoch: 657
Loss: 0.379 | Acc: 88.652% (44326/50000)
Test results:
Loss: 3.525 | Acc: 42.480% (4248/10000)
Test results:
Loss: 9.930 | Acc: 1.000% (1/100)
Epoch: 658
Loss: 0.394 | Acc: 88.232% (44116/50000)
Test results:
Loss: 3.860 | Acc: 41.520% (4152/10000)
Test results:
Loss: 11.276 | Acc: 1.000% (1/100)
Epoch: 659
Loss: 0.381 | Acc: 88.594% (44297/50000)
Test results:
Loss: 4.497 | Acc: 37.780% (3778/10000)
Test results:
Loss: 15.286 | Acc: 0.000% (0/100)
Epoch: 660
Loss: 0.387 | Acc: 88.390% (44195/50000)
Test results:
Loss: 4.698 | Acc: 41.570% (4157/10000)
Test results:
Loss: 13.194 | Acc: 0.000% (0/100)
Epoch: 661
Loss: 0.375 | Acc: 88.792% (44396/50000)
Test results:
Loss: 3.583 | Acc: 41.880% (4188/10000)
Test results:
Loss: 9.618 | Acc: 3.000% (3/100)
Epoch: 662
Loss: 0.369 | Acc: 88.980% (44490/50000)
Test results:
Loss: 3.585 | Acc: 44.680% (4468/10000)
Test results:
Loss: 10.731 | Acc: 1.000% (1/100)
Epoch: 663
Loss: 0.393 | Acc: 88.098% (44049/50000)
Test results:
Loss: 4.286 | Acc: 38.970% (3897/10000)
Test results:
Loss: 10.696 | Acc: 1.000% (1/100)
Epoch: 664
Loss: 0.357 | Acc: 89.310% (44655/50000)
Test results:
Loss: 3.484 | Acc: 43.330% (4333/10000)
Test results:
Loss: 10.538 | Acc: 3.000% (3/100)
Epoch: 665
Loss: 0.363 | Acc: 89.266% (44633/50000)
Test results:
Loss: 3.553 | Acc: 45.210% (4521/10000)
Test results:
Loss: 12.647 | Acc: 1.000% (1/100)
Epoch: 666
Loss: 0.369 | Acc: 89.024% (44512/50000)
Test results:
Loss: 3.479 | Acc: 44.810% (4481/10000)
Test results:
Loss: 13.559 | Acc: 2.000% (2/100)
Epoch: 667
Loss: 0.367 | Acc: 88.854% (44427/50000)
Test results:
Loss: 3.366 | Acc: 44.550% (4455/10000)
Test results:
Loss: 11.321 | Acc: 2.000% (2/100)
Epoch: 668
Loss: 0.367 | Acc: 89.024% (44512/50000)
Test results:
Loss: 3.425 | Acc: 45.380% (4538/10000)
Test results:
Loss: 11.734 | Acc: 3.000% (3/100)
Epoch: 669
Loss: 0.362 | Acc: 89.374% (44687/50000)
Test results:
Loss: 3.464 | Acc: 44.700% (4470/10000)
Test results:
Loss: 10.434 | Acc: 1.000% (1/100)
Epoch: 670
Loss: 0.358 | Acc: 89.224% (44612/50000)
Test results:
Loss: 3.773 | Acc: 44.430% (4443/10000)
Test results:
Loss: 11.353 | Acc: 1.000% (1/100)
Epoch: 671
Loss: 0.367 | Acc: 89.024% (44512/50000)
Test results:
Loss: 3.805 | Acc: 44.100% (4410/10000)
Test results:
Loss: 12.346 | Acc: 3.000% (3/100)
Epoch: 672
Loss: 0.355 | Acc: 89.386% (44693/50000)
Test results:
Loss: 3.757 | Acc: 42.430% (4243/10000)
Test results:
Loss: 11.614 | Acc: 1.000% (1/100)
Epoch: 673
Loss: 0.371 | Acc: 88.940% (44470/50000)
Test results:
Loss: 3.160 | Acc: 46.740% (4674/10000)
Test results:
Loss: 10.322 | Acc: 3.000% (3/100)
Epoch: 674
Loss: 0.370 | Acc: 88.906% (44453/50000)
Test results:
Loss: 3.250 | Acc: 46.730% (4673/10000)
Test results:
Loss: 10.141 | Acc: 3.000% (3/100)
Epoch: 675
Loss: 0.346 | Acc: 89.778% (44889/50000)
Test results:
Loss: 3.264 | Acc: 45.080% (4508/10000)
Test results:
Loss: 9.618 | Acc: 5.000% (5/100)
Epoch: 676
Loss: 0.359 | Acc: 89.294% (44647/50000)
Test results:
Loss: 3.465 | Acc: 43.750% (4375/10000)
Test results:
Loss: 11.550 | Acc: 3.000% (3/100)
Epoch: 677
Loss: 0.338 | Acc: 89.972% (44986/50000)
Test results:
Loss: 3.823 | Acc: 41.360% (4136/10000)
Test results:
Loss: 11.532 | Acc: 3.000% (3/100)
Epoch: 678
Loss: 0.362 | Acc: 89.028% (44514/50000)
Test results:
Loss: 3.609 | Acc: 42.330% (4233/10000)
Test results:
Loss: 10.563 | Acc: 3.000% (3/100)
Epoch: 679
Loss: 0.359 | Acc: 89.352% (44676/50000)
Test results:
Loss: 3.195 | Acc: 46.810% (4681/10000)
Test results:
Loss: 11.150 | Acc: 1.000% (1/100)
Epoch: 680
Loss: 0.339 | Acc: 89.874% (44937/50000)
Test results:
Loss: 3.732 | Acc: 44.440% (4444/10000)
Test results:
Loss: 14.693 | Acc: 0.000% (0/100)
Epoch: 681
Loss: 0.361 | Acc: 89.266% (44633/50000)
Test results:
Loss: 3.637 | Acc: 43.810% (4381/10000)
Test results:
Loss: 12.521 | Acc: 2.000% (2/100)
Epoch: 682
Loss: 0.330 | Acc: 90.034% (45017/50000)
Test results:
Loss: 3.527 | Acc: 42.900% (4290/10000)
Test results:
Loss: 11.805 | Acc: 2.000% (2/100)
Epoch: 683
Loss: 0.362 | Acc: 89.366% (44683/50000)
Test results:
Loss: 3.354 | Acc: 46.070% (4607/10000)
Test results:
Loss: 11.721 | Acc: 3.000% (3/100)
Epoch: 684
Loss: 0.350 | Acc: 89.636% (44818/50000)
Test results:
Loss: 3.882 | Acc: 42.020% (4202/10000)
Test results:
Loss: 12.534 | Acc: 2.000% (2/100)
Epoch: 685
Loss: 0.338 | Acc: 89.962% (44981/50000)
Test results:
Loss: 3.611 | Acc: 44.850% (4485/10000)
Test results:
Loss: 13.341 | Acc: 0.000% (0/100)
Epoch: 686
Loss: 0.355 | Acc: 89.424% (44712/50000)
Test results:
Loss: 3.296 | Acc: 46.220% (4622/10000)
Test results:
Loss: 11.101 | Acc: 3.000% (3/100)
Epoch: 687
Loss: 0.334 | Acc: 90.052% (45026/50000)
Test results:
Loss: 3.658 | Acc: 41.500% (4150/10000)
Test results:
Loss: 10.640 | Acc: 3.000% (3/100)
Epoch: 688
Loss: 0.357 | Acc: 89.300% (44650/50000)
Test results:
Loss: 4.946 | Acc: 35.130% (3513/10000)
Test results:
Loss: 12.954 | Acc: 1.000% (1/100)
Epoch: 689
Loss: 0.356 | Acc: 89.336% (44668/50000)
Test results:
Loss: 3.741 | Acc: 42.250% (4225/10000)
Test results:
Loss: 12.104 | Acc: 1.000% (1/100)
Epoch: 690
Loss: 0.339 | Acc: 89.872% (44936/50000)
Test results:
Loss: 3.406 | Acc: 45.090% (4509/10000)
Test results:
Loss: 9.219 | Acc: 2.000% (2/100)
Epoch: 691
Loss: 0.342 | Acc: 89.776% (44888/50000)
Test results:
Loss: 3.778 | Acc: 42.920% (4292/10000)
Test results:
Loss: 13.965 | Acc: 2.000% (2/100)
Epoch: 692
Loss: 0.325 | Acc: 90.304% (45152/50000)
Test results:
Loss: 3.956 | Acc: 41.600% (4160/10000)
Test results:
Loss: 12.505 | Acc: 0.000% (0/100)
Epoch: 693
Loss: 0.342 | Acc: 89.754% (44877/50000)
Test results:
Loss: 3.159 | Acc: 45.470% (4547/10000)
Test results:
Loss: 11.900 | Acc: 0.000% (0/100)
Epoch: 694
Loss: 0.343 | Acc: 89.692% (44846/50000)
Test results:
Loss: 3.077 | Acc: 47.240% (4724/10000)
Test results:
Loss: 12.982 | Acc: 1.000% (1/100)
Epoch: 695
Loss: 0.358 | Acc: 89.364% (44682/50000)
Test results:
Loss: 3.570 | Acc: 41.060% (4106/10000)
Test results:
Loss: 9.855 | Acc: 2.000% (2/100)
Epoch: 696
Loss: 0.331 | Acc: 90.014% (45007/50000)
Test results:
Loss: 2.960 | Acc: 46.350% (4635/10000)
Test results:
Loss: 10.254 | Acc: 2.000% (2/100)
Epoch: 697
Loss: 0.331 | Acc: 90.132% (45066/50000)
Test results:
Loss: 3.738 | Acc: 42.900% (4290/10000)
Test results:
Loss: 15.176 | Acc: 3.000% (3/100)
Epoch: 698
Loss: 0.341 | Acc: 89.876% (44938/50000)
Test results:
Loss: 3.127 | Acc: 47.600% (4760/10000)
Test results:
Loss: 12.303 | Acc: 0.000% (0/100)
Epoch: 699
Loss: 0.338 | Acc: 89.884% (44942/50000)
Test results:
Loss: 3.297 | Acc: 44.080% (4408/10000)
Test results:
Loss: 15.478 | Acc: 0.000% (0/100)
Epoch: 700
Loss: 1.344 | Acc: 63.860% (31930/50000)
Test results:
Loss: 3.760 | Acc: 39.370% (3937/10000)
Test results:
Loss: 10.192 | Acc: 4.000% (4/100)
Epoch: 701
Loss: 1.103 | Acc: 69.452% (34726/50000)
Test results:
Loss: 3.978 | Acc: 35.010% (3501/10000)
Test results:
Loss: 9.892 | Acc: 1.000% (1/100)
Epoch: 702
Loss: 1.023 | Acc: 71.226% (35613/50000)
Test results:
Loss: 3.786 | Acc: 35.380% (3538/10000)
Test results:
Loss: 10.358 | Acc: 0.000% (0/100)
Epoch: 703
Loss: 0.994 | Acc: 72.194% (36097/50000)
Test results:
Loss: 4.125 | Acc: 32.760% (3276/10000)
Test results:
Loss: 10.050 | Acc: 2.000% (2/100)
Epoch: 704
Loss: 0.996 | Acc: 71.966% (35983/50000)
Test results:
Loss: 3.362 | Acc: 39.210% (3921/10000)
Test results:
Loss: 9.382 | Acc: 2.000% (2/100)
Epoch: 705
Loss: 0.974 | Acc: 72.480% (36240/50000)
Test results:
Loss: 4.689 | Acc: 30.300% (3030/10000)
Test results:
Loss: 9.541 | Acc: 0.000% (0/100)
Epoch: 706
Loss: 0.955 | Acc: 73.142% (36571/50000)
Test results:
Loss: 3.750 | Acc: 38.800% (3880/10000)
Test results:
Loss: 10.878 | Acc: 2.000% (2/100)
Epoch: 707
Loss: 0.964 | Acc: 72.622% (36311/50000)
Test results:
Loss: 3.889 | Acc: 37.550% (3755/10000)
Test results:
Loss: 11.457 | Acc: 2.000% (2/100)
Epoch: 708
Loss: 0.962 | Acc: 72.708% (36354/50000)
Test results:
Loss: 3.276 | Acc: 38.090% (3809/10000)
Test results:
Loss: 9.492 | Acc: 1.000% (1/100)
Epoch: 709
Loss: 0.949 | Acc: 72.952% (36476/50000)
Test results:
Loss: 3.321 | Acc: 37.050% (3705/10000)
Test results:
Loss: 9.071 | Acc: 1.000% (1/100)
Epoch: 710
Loss: 0.941 | Acc: 73.302% (36651/50000)
Test results:
Loss: 3.429 | Acc: 37.110% (3711/10000)
Test results:
Loss: 10.319 | Acc: 2.000% (2/100)
Epoch: 711
Loss: 0.941 | Acc: 73.244% (36622/50000)
Test results:
Loss: 3.472 | Acc: 39.930% (3993/10000)
Test results:
Loss: 10.857 | Acc: 3.000% (3/100)
Epoch: 712
Loss: 0.932 | Acc: 73.542% (36771/50000)
Test results:
Loss: 4.306 | Acc: 35.020% (3502/10000)
Test results:
Loss: 11.110 | Acc: 1.000% (1/100)
Epoch: 713
Loss: 0.942 | Acc: 72.934% (36467/50000)
Test results:
Loss: 3.487 | Acc: 38.250% (3825/10000)
Test results:
Loss: 9.222 | Acc: 4.000% (4/100)
Epoch: 714
Loss: 0.936 | Acc: 73.268% (36634/50000)
Test results:
Loss: 3.176 | Acc: 41.670% (4167/10000)
Test results:
Loss: 10.576 | Acc: 2.000% (2/100)
Epoch: 715
Loss: 0.907 | Acc: 74.110% (37055/50000)
Test results:
Loss: 4.707 | Acc: 29.700% (2970/10000)
Test results:
Loss: 12.688 | Acc: 1.000% (1/100)
Epoch: 716
Loss: 0.925 | Acc: 73.516% (36758/50000)
Test results:
Loss: 3.327 | Acc: 41.010% (4101/10000)
Test results:
Loss: 10.268 | Acc: 2.000% (2/100)
Epoch: 717
Loss: 0.921 | Acc: 73.618% (36809/50000)
Test results:
Loss: 3.009 | Acc: 41.050% (4105/10000)
Test results:
Loss: 10.754 | Acc: 2.000% (2/100)
Epoch: 718
Loss: 0.936 | Acc: 73.312% (36656/50000)
Test results:
Loss: 3.237 | Acc: 39.480% (3948/10000)
Test results:
Loss: 8.875 | Acc: 1.000% (1/100)
Epoch: 719
Loss: 0.934 | Acc: 73.420% (36710/50000)
Test results:
Loss: 3.578 | Acc: 37.070% (3707/10000)
Test results:
Loss: 10.363 | Acc: 0.000% (0/100)
Epoch: 720
Loss: 0.937 | Acc: 73.228% (36614/50000)
Test results:
Loss: 3.810 | Acc: 37.450% (3745/10000)
Test results:
Loss: 12.419 | Acc: 2.000% (2/100)
Epoch: 721
Loss: 0.900 | Acc: 74.368% (37184/50000)
Test results:
Loss: 3.420 | Acc: 39.270% (3927/10000)
Test results:
Loss: 10.625 | Acc: 1.000% (1/100)
Epoch: 722
Loss: 0.902 | Acc: 74.072% (37036/50000)
Test results:
Loss: 3.139 | Acc: 40.920% (4092/10000)
Test results:
Loss: 9.674 | Acc: 2.000% (2/100)
Epoch: 723
Loss: 0.918 | Acc: 73.536% (36768/50000)
Test results:
Loss: 4.727 | Acc: 33.280% (3328/10000)
Test results:
Loss: 11.446 | Acc: 2.000% (2/100)
Epoch: 724
Loss: 0.931 | Acc: 73.418% (36709/50000)
Test results:
Loss: 3.596 | Acc: 38.720% (3872/10000)
Test results:
Loss: 11.206 | Acc: 0.000% (0/100)
Epoch: 725
Loss: 0.918 | Acc: 73.782% (36891/50000)
Test results:
Loss: 3.736 | Acc: 37.830% (3783/10000)
Test results:
Loss: 10.471 | Acc: 3.000% (3/100)
Epoch: 726
Loss: 0.913 | Acc: 73.860% (36930/50000)
Test results:
Loss: 3.773 | Acc: 36.740% (3674/10000)
Test results:
Loss: 9.419 | Acc: 1.000% (1/100)
Epoch: 727
Loss: 0.917 | Acc: 73.906% (36953/50000)
Test results:
Loss: 3.774 | Acc: 37.670% (3767/10000)
Test results:
Loss: 9.839 | Acc: 5.000% (5/100)
Epoch: 728
Loss: 0.901 | Acc: 74.204% (37102/50000)
Test results:
Loss: 3.738 | Acc: 38.980% (3898/10000)
Test results:
Loss: 11.587 | Acc: 2.000% (2/100)
Epoch: 729
Loss: 0.916 | Acc: 73.784% (36892/50000)
Test results:
Loss: 3.806 | Acc: 35.790% (3579/10000)
Test results:
Loss: 9.374 | Acc: 2.000% (2/100)
Epoch: 730
Loss: 0.936 | Acc: 73.168% (36584/50000)
Test results:
Loss: 3.810 | Acc: 36.330% (3633/10000)
Test results:
Loss: 9.904 | Acc: 0.000% (0/100)
Epoch: 731
Loss: 0.890 | Acc: 74.458% (37229/50000)
Test results:
Loss: 3.169 | Acc: 40.210% (4021/10000)
Test results:
Loss: 9.835 | Acc: 0.000% (0/100)
Epoch: 732
Loss: 0.909 | Acc: 73.964% (36982/50000)
Test results:
Loss: 4.258 | Acc: 36.910% (3691/10000)
Test results:
Loss: 11.707 | Acc: 2.000% (2/100)
Epoch: 733
Loss: 0.904 | Acc: 74.128% (37064/50000)
Test results:
Loss: 3.744 | Acc: 37.840% (3784/10000)
Test results:
Loss: 10.821 | Acc: 3.000% (3/100)
Epoch: 734
Loss: 0.898 | Acc: 74.208% (37104/50000)
Test results:
Loss: 3.895 | Acc: 37.840% (3784/10000)
Test results:
Loss: 9.878 | Acc: 1.000% (1/100)
Epoch: 735
Loss: 0.888 | Acc: 74.372% (37186/50000)
Test results:
Loss: 3.543 | Acc: 39.340% (3934/10000)
Test results:
Loss: 10.220 | Acc: 2.000% (2/100)
Epoch: 736
Loss: 0.901 | Acc: 74.266% (37133/50000)
Test results:
Loss: 4.095 | Acc: 35.130% (3513/10000)
Test results:
Loss: 11.395 | Acc: 2.000% (2/100)
Epoch: 737
Loss: 0.891 | Acc: 74.520% (37260/50000)
Test results:
Loss: 4.410 | Acc: 32.570% (3257/10000)
Test results:
Loss: 9.503 | Acc: 3.000% (3/100)
Epoch: 738
Loss: 0.901 | Acc: 74.266% (37133/50000)
Test results:
Loss: 3.908 | Acc: 35.640% (3564/10000)
Test results:
Loss: 9.524 | Acc: 3.000% (3/100)
Epoch: 739
Loss: 0.885 | Acc: 74.366% (37183/50000)
Test results:
Loss: 3.887 | Acc: 36.110% (3611/10000)
Test results:
Loss: 11.456 | Acc: 2.000% (2/100)
Epoch: 740
Loss: 0.912 | Acc: 73.846% (36923/50000)
Test results:
Loss: 3.854 | Acc: 35.650% (3565/10000)
Test results:
Loss: 10.274 | Acc: 2.000% (2/100)
Epoch: 741
Loss: 0.895 | Acc: 74.342% (37171/50000)
Test results:
Loss: 3.321 | Acc: 40.600% (4060/10000)
Test results:
Loss: 10.273 | Acc: 2.000% (2/100)
Epoch: 742
Loss: 0.892 | Acc: 74.322% (37161/50000)
Test results:
Loss: 3.419 | Acc: 40.640% (4064/10000)
Test results:
Loss: 10.585 | Acc: 2.000% (2/100)
Epoch: 743
Loss: 0.901 | Acc: 74.152% (37076/50000)
Test results:
Loss: 3.858 | Acc: 36.330% (3633/10000)
Test results:
Loss: 11.184 | Acc: 4.000% (4/100)
Epoch: 744
Loss: 0.884 | Acc: 74.584% (37292/50000)
Test results:
Loss: 3.589 | Acc: 39.590% (3959/10000)
Test results:
Loss: 11.405 | Acc: 1.000% (1/100)
Epoch: 745
Loss: 0.878 | Acc: 74.796% (37398/50000)
Test results:
Loss: 3.521 | Acc: 39.360% (3936/10000)
Test results:
Loss: 11.449 | Acc: 2.000% (2/100)
Epoch: 746
Loss: 0.900 | Acc: 73.924% (36962/50000)
Test results:
Loss: 4.848 | Acc: 33.120% (3312/10000)
Test results:
Loss: 14.640 | Acc: 3.000% (3/100)
Epoch: 747
Loss: 0.911 | Acc: 73.926% (36963/50000)
Test results:
Loss: 4.430 | Acc: 34.780% (3478/10000)
Test results:
Loss: 9.550 | Acc: 2.000% (2/100)
Epoch: 748
Loss: 0.910 | Acc: 73.930% (36965/50000)
Test results:
Loss: 3.557 | Acc: 38.820% (3882/10000)
Test results:
Loss: 10.061 | Acc: 2.000% (2/100)
Epoch: 749
Loss: 0.880 | Acc: 74.584% (37292/50000)
Test results:
Loss: 3.538 | Acc: 38.680% (3868/10000)
Test results:
Loss: 9.900 | Acc: 1.000% (1/100)


==> fig/doubling_lr_partial/log_inclr_cifar10_partial0.2_trial0_0.00001_fine.tune.all.layers_300_per20_2.txt <==
Test results:
Loss: 0.000 | Acc: 100.000% (100/100)
Test results:
Loss: 0.300 | Acc: 93.200% (9320/10000)
Epoch: 0
Loss: 0.010 | Acc: 99.788% (49894/50000)
Test results:
Loss: 0.291 | Acc: 93.370% (9337/10000)
Test results:
Loss: 0.074 | Acc: 97.000% (97/100)
Epoch: 1
Loss: 0.010 | Acc: 99.766% (49883/50000)
Test results:
Loss: 0.289 | Acc: 93.370% (9337/10000)
Test results:
Loss: 0.072 | Acc: 98.000% (98/100)
Epoch: 2
Loss: 0.010 | Acc: 99.788% (49894/50000)
Test results:
Loss: 0.290 | Acc: 93.370% (9337/10000)
Test results:
Loss: 0.067 | Acc: 98.000% (98/100)
Epoch: 3
Loss: 0.010 | Acc: 99.766% (49883/50000)
Test results:
Loss: 0.289 | Acc: 93.270% (9327/10000)
Test results:
Loss: 0.081 | Acc: 98.000% (98/100)
Epoch: 4
Loss: 0.010 | Acc: 99.728% (49864/50000)
Test results:
Loss: 0.287 | Acc: 93.460% (9346/10000)
Test results:
Loss: 0.066 | Acc: 98.000% (98/100)
Epoch: 5
Loss: 0.011 | Acc: 99.724% (49862/50000)
Test results:
Loss: 0.289 | Acc: 93.360% (9336/10000)
Test results:
Loss: 0.078 | Acc: 98.000% (98/100)
Epoch: 6
Loss: 0.009 | Acc: 99.822% (49911/50000)
Test results:
Loss: 0.288 | Acc: 93.360% (9336/10000)
Test results:
Loss: 0.070 | Acc: 98.000% (98/100)
Epoch: 7
Loss: 0.009 | Acc: 99.792% (49896/50000)
Test results:
Loss: 0.289 | Acc: 93.440% (9344/10000)
Test results:
Loss: 0.091 | Acc: 96.000% (96/100)
Epoch: 8
Loss: 0.009 | Acc: 99.804% (49902/50000)
Test results:
Loss: 0.287 | Acc: 93.400% (9340/10000)
Test results:
Loss: 0.084 | Acc: 97.000% (97/100)
Epoch: 9
Loss: 0.010 | Acc: 99.752% (49876/50000)
Test results:
Loss: 0.290 | Acc: 93.310% (9331/10000)
Test results:
Loss: 0.070 | Acc: 98.000% (98/100)
Epoch: 10
Loss: 0.009 | Acc: 99.786% (49893/50000)
Test results:
Loss: 0.289 | Acc: 93.320% (9332/10000)
Test results:
Loss: 0.091 | Acc: 97.000% (97/100)
Epoch: 11
Loss: 0.009 | Acc: 99.780% (49890/50000)
Test results:
Loss: 0.288 | Acc: 93.420% (9342/10000)
Test results:
Loss: 0.067 | Acc: 98.000% (98/100)
Epoch: 12
Loss: 0.010 | Acc: 99.790% (49895/50000)
Test results:
Loss: 0.287 | Acc: 93.390% (9339/10000)
Test results:
Loss: 0.084 | Acc: 97.000% (97/100)
Epoch: 13
Loss: 0.010 | Acc: 99.806% (49903/50000)
Test results:
Loss: 0.288 | Acc: 93.380% (9338/10000)
Test results:
Loss: 0.059 | Acc: 98.000% (98/100)
Epoch: 14
Loss: 0.009 | Acc: 99.818% (49909/50000)
Test results:
Loss: 0.287 | Acc: 93.370% (9337/10000)
Test results:
Loss: 0.068 | Acc: 98.000% (98/100)
Epoch: 15
Loss: 0.009 | Acc: 99.820% (49910/50000)
Test results:
Loss: 0.285 | Acc: 93.370% (9337/10000)
Test results:
Loss: 0.063 | Acc: 98.000% (98/100)
Epoch: 16
Loss: 0.009 | Acc: 99.810% (49905/50000)
Test results:
Loss: 0.285 | Acc: 93.440% (9344/10000)
Test results:
Loss: 0.073 | Acc: 98.000% (98/100)
Epoch: 17
Loss: 0.009 | Acc: 99.814% (49907/50000)
Test results:
Loss: 0.290 | Acc: 93.280% (9328/10000)
Test results:
Loss: 0.082 | Acc: 97.000% (97/100)
Epoch: 18
Loss: 0.009 | Acc: 99.782% (49891/50000)
Test results:
Loss: 0.288 | Acc: 93.330% (9333/10000)
Test results:
Loss: 0.052 | Acc: 98.000% (98/100)
Epoch: 19
Loss: 0.009 | Acc: 99.810% (49905/50000)
Test results:
Loss: 0.288 | Acc: 93.410% (9341/10000)
Test results:
Loss: 0.062 | Acc: 98.000% (98/100)
Epoch: 20
Loss: 0.009 | Acc: 99.814% (49907/50000)
Test results:
Loss: 0.285 | Acc: 93.360% (9336/10000)
Test results:
Loss: 0.078 | Acc: 97.000% (97/100)
Epoch: 21
Loss: 0.008 | Acc: 99.814% (49907/50000)
Test results:
Loss: 0.287 | Acc: 93.370% (9337/10000)
Test results:
Loss: 0.072 | Acc: 98.000% (98/100)
Epoch: 22
Loss: 0.009 | Acc: 99.828% (49914/50000)
Test results:
Loss: 0.288 | Acc: 93.390% (9339/10000)
Test results:
Loss: 0.078 | Acc: 97.000% (97/100)
Epoch: 23
Loss: 0.009 | Acc: 99.826% (49913/50000)
Test results:
Loss: 0.289 | Acc: 93.470% (9347/10000)
Test results:
Loss: 0.066 | Acc: 98.000% (98/100)
Epoch: 24
Loss: 0.008 | Acc: 99.816% (49908/50000)
Test results:
Loss: 0.288 | Acc: 93.330% (9333/10000)
Test results:
Loss: 0.070 | Acc: 98.000% (98/100)
Epoch: 25
Loss: 0.009 | Acc: 99.786% (49893/50000)
Test results:
Loss: 0.288 | Acc: 93.490% (9349/10000)
Test results:
Loss: 0.048 | Acc: 98.000% (98/100)
Epoch: 26
Loss: 0.009 | Acc: 99.788% (49894/50000)
Test results:
Loss: 0.288 | Acc: 93.440% (9344/10000)
Test results:
Loss: 0.058 | Acc: 98.000% (98/100)
Epoch: 27
Loss: 0.008 | Acc: 99.844% (49922/50000)
Test results:
Loss: 0.288 | Acc: 93.430% (9343/10000)
Test results:
Loss: 0.079 | Acc: 97.000% (97/100)
Epoch: 28
Loss: 0.008 | Acc: 99.826% (49913/50000)
Test results:
Loss: 0.292 | Acc: 93.260% (9326/10000)
Test results:
Loss: 0.058 | Acc: 98.000% (98/100)
Epoch: 29
Loss: 0.009 | Acc: 99.806% (49903/50000)
Test results:
Loss: 0.288 | Acc: 93.330% (9333/10000)
Test results:
Loss: 0.068 | Acc: 98.000% (98/100)
Epoch: 30
Loss: 0.008 | Acc: 99.858% (49929/50000)
Test results:
Loss: 0.287 | Acc: 93.380% (9338/10000)
Test results:
Loss: 0.060 | Acc: 98.000% (98/100)
Epoch: 31
Loss: 0.008 | Acc: 99.822% (49911/50000)
Test results:
Loss: 0.286 | Acc: 93.470% (9347/10000)
Test results:
Loss: 0.067 | Acc: 98.000% (98/100)
Epoch: 32
Loss: 0.008 | Acc: 99.820% (49910/50000)
Test results:
Loss: 0.288 | Acc: 93.340% (9334/10000)
Test results:
Loss: 0.068 | Acc: 98.000% (98/100)
Epoch: 33
Loss: 0.008 | Acc: 99.832% (49916/50000)
Test results:
Loss: 0.286 | Acc: 93.430% (9343/10000)
Test results:
Loss: 0.061 | Acc: 98.000% (98/100)
Epoch: 34
Loss: 0.008 | Acc: 99.864% (49932/50000)
Test results:
Loss: 0.289 | Acc: 93.360% (9336/10000)
Test results:
Loss: 0.064 | Acc: 98.000% (98/100)
Epoch: 35
Loss: 0.008 | Acc: 99.836% (49918/50000)
Test results:
Loss: 0.287 | Acc: 93.400% (9340/10000)
Test results:
Loss: 0.059 | Acc: 98.000% (98/100)
Epoch: 36
Loss: 0.008 | Acc: 99.858% (49929/50000)
Test results:
Loss: 0.287 | Acc: 93.500% (9350/10000)
Test results:
Loss: 0.066 | Acc: 98.000% (98/100)
Epoch: 37
Loss: 0.008 | Acc: 99.844% (49922/50000)
Test results:
Loss: 0.287 | Acc: 93.480% (9348/10000)
Test results:
Loss: 0.074 | Acc: 98.000% (98/100)
Epoch: 38
Loss: 0.008 | Acc: 99.866% (49933/50000)
Test results:
Loss: 0.292 | Acc: 93.320% (9332/10000)
Test results:
Loss: 0.057 | Acc: 98.000% (98/100)
Epoch: 39
Loss: 0.008 | Acc: 99.848% (49924/50000)
Test results:
Loss: 0.289 | Acc: 93.370% (9337/10000)
Test results:
Loss: 0.072 | Acc: 98.000% (98/100)
Epoch: 40
Loss: 0.008 | Acc: 99.854% (49927/50000)
Test results:
Loss: 0.289 | Acc: 93.370% (9337/10000)
Test results:
Loss: 0.073 | Acc: 98.000% (98/100)
Epoch: 41
Loss: 0.007 | Acc: 99.872% (49936/50000)
Test results:
Loss: 0.286 | Acc: 93.410% (9341/10000)
Test results:
Loss: 0.061 | Acc: 98.000% (98/100)
Epoch: 42
Loss: 0.008 | Acc: 99.862% (49931/50000)
Test results:
Loss: 0.290 | Acc: 93.340% (9334/10000)
Test results:
Loss: 0.064 | Acc: 98.000% (98/100)
Epoch: 43
Loss: 0.008 | Acc: 99.850% (49925/50000)
Test results:
Loss: 0.289 | Acc: 93.390% (9339/10000)
Test results:
Loss: 0.052 | Acc: 98.000% (98/100)
Epoch: 44
Loss: 0.007 | Acc: 99.854% (49927/50000)
Test results:
Loss: 0.291 | Acc: 93.230% (9323/10000)
Test results:
Loss: 0.057 | Acc: 98.000% (98/100)
Epoch: 45
Loss: 0.007 | Acc: 99.858% (49929/50000)
Test results:
Loss: 0.287 | Acc: 93.350% (9335/10000)
Test results:
Loss: 0.057 | Acc: 98.000% (98/100)
Epoch: 46
Loss: 0.008 | Acc: 99.834% (49917/50000)
Test results:
Loss: 0.289 | Acc: 93.330% (9333/10000)
Test results:
Loss: 0.063 | Acc: 98.000% (98/100)
Epoch: 47
Loss: 0.008 | Acc: 99.840% (49920/50000)
Test results:
Loss: 0.287 | Acc: 93.340% (9334/10000)
Test results:
Loss: 0.065 | Acc: 98.000% (98/100)
Epoch: 48
Loss: 0.007 | Acc: 99.890% (49945/50000)
Test results:
Loss: 0.288 | Acc: 93.390% (9339/10000)
Test results:
Loss: 0.079 | Acc: 97.000% (97/100)
Epoch: 49
Loss: 0.007 | Acc: 99.854% (49927/50000)
Test results:
Loss: 0.287 | Acc: 93.320% (9332/10000)
Test results:
Loss: 0.054 | Acc: 98.000% (98/100)
Epoch: 50
Loss: 0.007 | Acc: 99.864% (49932/50000)
Test results:
Loss: 0.288 | Acc: 93.350% (9335/10000)
Test results:
Loss: 0.059 | Acc: 98.000% (98/100)
Epoch: 51
Loss: 0.007 | Acc: 99.886% (49943/50000)
Test results:
Loss: 0.286 | Acc: 93.250% (9325/10000)
Test results:
Loss: 0.072 | Acc: 98.000% (98/100)
Epoch: 52
Loss: 0.007 | Acc: 99.868% (49934/50000)
Test results:
Loss: 0.289 | Acc: 93.250% (9325/10000)
Test results:
Loss: 0.063 | Acc: 98.000% (98/100)
Epoch: 53
Loss: 0.007 | Acc: 99.872% (49936/50000)
Test results:
Loss: 0.291 | Acc: 93.270% (9327/10000)
Test results:
Loss: 0.055 | Acc: 98.000% (98/100)
Epoch: 54
Loss: 0.007 | Acc: 99.882% (49941/50000)
Test results:
Loss: 0.288 | Acc: 93.380% (9338/10000)
Test results:
Loss: 0.055 | Acc: 98.000% (98/100)
Epoch: 55
Loss: 0.007 | Acc: 99.882% (49941/50000)
Test results:
Loss: 0.287 | Acc: 93.400% (9340/10000)
Test results:
Loss: 0.058 | Acc: 98.000% (98/100)
Epoch: 56
Loss: 0.007 | Acc: 99.854% (49927/50000)
Test results:
Loss: 0.292 | Acc: 93.330% (9333/10000)
Test results:
Loss: 0.055 | Acc: 98.000% (98/100)
Epoch: 57
Loss: 0.007 | Acc: 99.872% (49936/50000)
Test results:
Loss: 0.290 | Acc: 93.360% (9336/10000)
Test results:
Loss: 0.069 | Acc: 98.000% (98/100)
Epoch: 58
Loss: 0.007 | Acc: 99.878% (49939/50000)
Test results:
Loss: 0.287 | Acc: 93.440% (9344/10000)
Test results:
Loss: 0.060 | Acc: 98.000% (98/100)
Epoch: 59
Loss: 0.006 | Acc: 99.904% (49952/50000)
Test results:
Loss: 0.289 | Acc: 93.330% (9333/10000)
Test results:
Loss: 0.063 | Acc: 98.000% (98/100)
Epoch: 60
Loss: 0.007 | Acc: 99.886% (49943/50000)
Test results:
Loss: 0.292 | Acc: 93.220% (9322/10000)
Test results:
Loss: 0.068 | Acc: 98.000% (98/100)
Epoch: 61
Loss: 0.006 | Acc: 99.884% (49942/50000)
Test results:
Loss: 0.288 | Acc: 93.410% (9341/10000)
Test results:
Loss: 0.059 | Acc: 98.000% (98/100)
Epoch: 62
Loss: 0.007 | Acc: 99.874% (49937/50000)
Test results:
Loss: 0.289 | Acc: 93.350% (9335/10000)
Test results:
Loss: 0.067 | Acc: 98.000% (98/100)
Epoch: 63
Loss: 0.007 | Acc: 99.890% (49945/50000)
Test results:
Loss: 0.290 | Acc: 93.330% (9333/10000)
Test results:
Loss: 0.051 | Acc: 98.000% (98/100)
Epoch: 64
Loss: 0.006 | Acc: 99.898% (49949/50000)
Test results:
Loss: 0.288 | Acc: 93.290% (9329/10000)
Test results:
Loss: 0.066 | Acc: 98.000% (98/100)
Epoch: 65
Loss: 0.006 | Acc: 99.894% (49947/50000)
Test results:
Loss: 0.292 | Acc: 93.270% (9327/10000)
Test results:
Loss: 0.063 | Acc: 98.000% (98/100)
Epoch: 66
Loss: 0.006 | Acc: 99.910% (49955/50000)
Test results:
Loss: 0.290 | Acc: 93.230% (9323/10000)
Test results:
Loss: 0.067 | Acc: 98.000% (98/100)
Epoch: 67
Loss: 0.006 | Acc: 99.898% (49949/50000)
Test results:
Loss: 0.289 | Acc: 93.270% (9327/10000)
Test results:
Loss: 0.057 | Acc: 98.000% (98/100)
Epoch: 68
Loss: 0.006 | Acc: 99.912% (49956/50000)
Test results:
Loss: 0.288 | Acc: 93.310% (9331/10000)
Test results:
Loss: 0.052 | Acc: 98.000% (98/100)
Epoch: 69
Loss: 0.006 | Acc: 99.932% (49966/50000)
Test results:
Loss: 0.290 | Acc: 93.390% (9339/10000)
Test results:
Loss: 0.061 | Acc: 98.000% (98/100)
Epoch: 70
Loss: 0.006 | Acc: 99.918% (49959/50000)
Test results:
Loss: 0.289 | Acc: 93.280% (9328/10000)
Test results:
Loss: 0.055 | Acc: 98.000% (98/100)
Epoch: 71
Loss: 0.005 | Acc: 99.940% (49970/50000)
Test results:
Loss: 0.290 | Acc: 93.320% (9332/10000)
Test results:
Loss: 0.069 | Acc: 98.000% (98/100)
Epoch: 72
Loss: 0.006 | Acc: 99.898% (49949/50000)
Test results:
Loss: 0.290 | Acc: 93.340% (9334/10000)
Test results:
Loss: 0.053 | Acc: 98.000% (98/100)
Epoch: 73
Loss: 0.006 | Acc: 99.910% (49955/50000)
Test results:
Loss: 0.290 | Acc: 93.270% (9327/10000)
Test results:
Loss: 0.054 | Acc: 98.000% (98/100)
Epoch: 74
Loss: 0.006 | Acc: 99.916% (49958/50000)
Test results:
Loss: 0.291 | Acc: 93.220% (9322/10000)
Test results:
Loss: 0.056 | Acc: 98.000% (98/100)
Epoch: 75
Loss: 0.006 | Acc: 99.920% (49960/50000)
Test results:
Loss: 0.290 | Acc: 93.290% (9329/10000)
Test results:
Loss: 0.068 | Acc: 98.000% (98/100)
Epoch: 76
Loss: 0.005 | Acc: 99.934% (49967/50000)
Test results:
Loss: 0.292 | Acc: 93.250% (9325/10000)
Test results:
Loss: 0.060 | Acc: 98.000% (98/100)
Epoch: 77
Loss: 0.005 | Acc: 99.932% (49966/50000)
Test results:
Loss: 0.293 | Acc: 93.310% (9331/10000)
Test results:
Loss: 0.066 | Acc: 98.000% (98/100)
Epoch: 78
Loss: 0.005 | Acc: 99.932% (49966/50000)
Test results:
Loss: 0.291 | Acc: 93.300% (9330/10000)
Test results:
Loss: 0.063 | Acc: 98.000% (98/100)
Epoch: 79
Loss: 0.005 | Acc: 99.916% (49958/50000)
Test results:
Loss: 0.291 | Acc: 93.380% (9338/10000)
Test results:
Loss: 0.056 | Acc: 98.000% (98/100)
Epoch: 80
Loss: 0.005 | Acc: 99.930% (49965/50000)
Test results:
Loss: 0.290 | Acc: 93.300% (9330/10000)
Test results:
Loss: 0.058 | Acc: 98.000% (98/100)
Epoch: 81
Loss: 0.005 | Acc: 99.942% (49971/50000)
Test results:
Loss: 0.293 | Acc: 93.270% (9327/10000)
Test results:
Loss: 0.068 | Acc: 98.000% (98/100)
Epoch: 82
Loss: 0.005 | Acc: 99.944% (49972/50000)
Test results:
Loss: 0.292 | Acc: 93.290% (9329/10000)
Test results:
Loss: 0.065 | Acc: 98.000% (98/100)
Epoch: 83
Loss: 0.005 | Acc: 99.930% (49965/50000)
Test results:
Loss: 0.293 | Acc: 93.290% (9329/10000)
Test results:
Loss: 0.070 | Acc: 98.000% (98/100)
Epoch: 84
Loss: 0.004 | Acc: 99.958% (49979/50000)
Test results:
Loss: 0.296 | Acc: 93.270% (9327/10000)
Test results:
Loss: 0.062 | Acc: 98.000% (98/100)
Epoch: 85
Loss: 0.004 | Acc: 99.962% (49981/50000)
Test results:
Loss: 0.295 | Acc: 93.270% (9327/10000)
Test results:
Loss: 0.053 | Acc: 98.000% (98/100)
Epoch: 86
Loss: 0.005 | Acc: 99.946% (49973/50000)
Test results:
Loss: 0.296 | Acc: 93.330% (9333/10000)
Test results:
Loss: 0.060 | Acc: 98.000% (98/100)
Epoch: 87
Loss: 0.004 | Acc: 99.954% (49977/50000)
Test results:
Loss: 0.291 | Acc: 93.360% (9336/10000)
Test results:
Loss: 0.065 | Acc: 98.000% (98/100)
Epoch: 88
Loss: 0.005 | Acc: 99.950% (49975/50000)
Test results:
Loss: 0.294 | Acc: 93.270% (9327/10000)
Test results:
Loss: 0.057 | Acc: 98.000% (98/100)
Epoch: 89
Loss: 0.004 | Acc: 99.946% (49973/50000)
Test results:
Loss: 0.293 | Acc: 93.150% (9315/10000)
Test results:
Loss: 0.063 | Acc: 98.000% (98/100)
Epoch: 90
Loss: 0.004 | Acc: 99.950% (49975/50000)
Test results:
Loss: 0.294 | Acc: 93.310% (9331/10000)
Test results:
Loss: 0.065 | Acc: 98.000% (98/100)
Epoch: 91
Loss: 0.004 | Acc: 99.958% (49979/50000)
Test results:
Loss: 0.293 | Acc: 93.200% (9320/10000)
Test results:
Loss: 0.066 | Acc: 98.000% (98/100)
Epoch: 92
Loss: 0.004 | Acc: 99.952% (49976/50000)
Test results:
Loss: 0.295 | Acc: 93.250% (9325/10000)
Test results:
Loss: 0.074 | Acc: 98.000% (98/100)
Epoch: 93
Loss: 0.004 | Acc: 99.952% (49976/50000)
Test results:
Loss: 0.295 | Acc: 93.250% (9325/10000)
Test results:
Loss: 0.075 | Acc: 98.000% (98/100)
Epoch: 94
Loss: 0.004 | Acc: 99.972% (49986/50000)
Test results:
Loss: 0.296 | Acc: 93.270% (9327/10000)
Test results:
Loss: 0.061 | Acc: 98.000% (98/100)
Epoch: 95
Loss: 0.004 | Acc: 99.950% (49975/50000)
Test results:
Loss: 0.295 | Acc: 93.370% (9337/10000)
Test results:
Loss: 0.076 | Acc: 98.000% (98/100)
Epoch: 96
Loss: 0.004 | Acc: 99.954% (49977/50000)
Test results:
Loss: 0.296 | Acc: 93.280% (9328/10000)
Test results:
Loss: 0.069 | Acc: 98.000% (98/100)
Epoch: 97
Loss: 0.004 | Acc: 99.958% (49979/50000)
Test results:
Loss: 0.292 | Acc: 93.290% (9329/10000)
Test results:
Loss: 0.065 | Acc: 98.000% (98/100)
Epoch: 98
Loss: 0.004 | Acc: 99.964% (49982/50000)
Test results:
Loss: 0.296 | Acc: 93.360% (9336/10000)
Test results:
Loss: 0.065 | Acc: 98.000% (98/100)
Epoch: 99
Loss: 0.004 | Acc: 99.968% (49984/50000)
Test results:
Loss: 0.294 | Acc: 93.260% (9326/10000)
Test results:
Loss: 0.079 | Acc: 98.000% (98/100)
Epoch: 100
Loss: 0.004 | Acc: 99.964% (49982/50000)
Test results:
Loss: 0.296 | Acc: 93.350% (9335/10000)
Test results:
Loss: 0.084 | Acc: 98.000% (98/100)
Epoch: 101
Loss: 0.004 | Acc: 99.970% (49985/50000)
Test results:
Loss: 0.296 | Acc: 93.170% (9317/10000)
Test results:
Loss: 0.062 | Acc: 98.000% (98/100)
Epoch: 102
Loss: 0.003 | Acc: 99.966% (49983/50000)
Test results:
Loss: 0.296 | Acc: 93.230% (9323/10000)
Test results:
Loss: 0.068 | Acc: 98.000% (98/100)
Epoch: 103
Loss: 0.004 | Acc: 99.968% (49984/50000)
Test results:
Loss: 0.295 | Acc: 93.410% (9341/10000)
Test results:
Loss: 0.073 | Acc: 98.000% (98/100)
Epoch: 104
Loss: 0.004 | Acc: 99.946% (49973/50000)
Test results:
Loss: 0.295 | Acc: 93.300% (9330/10000)
Test results:
Loss: 0.068 | Acc: 98.000% (98/100)
Epoch: 105
Loss: 0.003 | Acc: 99.980% (49990/50000)
Test results:
Loss: 0.296 | Acc: 93.420% (9342/10000)
Test results:
Loss: 0.063 | Acc: 98.000% (98/100)
Epoch: 106
Loss: 0.003 | Acc: 99.968% (49984/50000)
Test results:
Loss: 0.296 | Acc: 93.290% (9329/10000)
Test results:
Loss: 0.074 | Acc: 98.000% (98/100)
Epoch: 107
Loss: 0.003 | Acc: 99.970% (49985/50000)
Test results:
Loss: 0.296 | Acc: 93.300% (9330/10000)
Test results:
Loss: 0.067 | Acc: 98.000% (98/100)
Epoch: 108
Loss: 0.003 | Acc: 99.972% (49986/50000)
Test results:
Loss: 0.297 | Acc: 93.310% (9331/10000)
Test results:
Loss: 0.073 | Acc: 98.000% (98/100)
Epoch: 109
Loss: 0.003 | Acc: 99.966% (49983/50000)
Test results:
Loss: 0.298 | Acc: 93.330% (9333/10000)
Test results:
Loss: 0.071 | Acc: 98.000% (98/100)
Epoch: 110
Loss: 0.003 | Acc: 99.976% (49988/50000)
Test results:
Loss: 0.297 | Acc: 93.270% (9327/10000)
Test results:
Loss: 0.070 | Acc: 98.000% (98/100)
Epoch: 111
Loss: 0.003 | Acc: 99.978% (49989/50000)
Test results:
Loss: 0.297 | Acc: 93.260% (9326/10000)
Test results:
Loss: 0.059 | Acc: 98.000% (98/100)
Epoch: 112
Loss: 0.003 | Acc: 99.972% (49986/50000)
Test results:
Loss: 0.301 | Acc: 93.300% (9330/10000)
Test results:
Loss: 0.067 | Acc: 98.000% (98/100)
Epoch: 113
Loss: 0.003 | Acc: 99.986% (49993/50000)
Test results:
Loss: 0.298 | Acc: 93.270% (9327/10000)
Test results:
Loss: 0.063 | Acc: 98.000% (98/100)
Epoch: 114
Loss: 0.003 | Acc: 99.980% (49990/50000)
Test results:
Loss: 0.300 | Acc: 93.250% (9325/10000)
Test results:
Loss: 0.061 | Acc: 98.000% (98/100)
Epoch: 115
Loss: 0.003 | Acc: 99.988% (49994/50000)
Test results:
Loss: 0.297 | Acc: 93.320% (9332/10000)
Test results:
Loss: 0.074 | Acc: 98.000% (98/100)
Epoch: 116
Loss: 0.003 | Acc: 99.980% (49990/50000)
Test results:
Loss: 0.304 | Acc: 93.290% (9329/10000)
Test results:
Loss: 0.060 | Acc: 98.000% (98/100)
Epoch: 117
Loss: 0.003 | Acc: 99.990% (49995/50000)
Test results:
Loss: 0.297 | Acc: 93.280% (9328/10000)
Test results:
Loss: 0.070 | Acc: 98.000% (98/100)
Epoch: 118
Loss: 0.003 | Acc: 99.978% (49989/50000)
Test results:
Loss: 0.302 | Acc: 93.140% (9314/10000)
Test results:
Loss: 0.072 | Acc: 98.000% (98/100)
Epoch: 119
Loss: 0.003 | Acc: 99.976% (49988/50000)
Test results:
Loss: 0.301 | Acc: 93.200% (9320/10000)
Test results:
Loss: 0.072 | Acc: 98.000% (98/100)
Epoch: 120
Loss: 0.003 | Acc: 99.982% (49991/50000)
Test results:
Loss: 0.303 | Acc: 93.230% (9323/10000)
Test results:
Loss: 0.077 | Acc: 98.000% (98/100)
Epoch: 121
Loss: 0.003 | Acc: 99.962% (49981/50000)
Test results:
Loss: 0.302 | Acc: 93.280% (9328/10000)
Test results:
Loss: 0.077 | Acc: 98.000% (98/100)
Epoch: 122
Loss: 0.003 | Acc: 99.976% (49988/50000)
Test results:
Loss: 0.300 | Acc: 93.240% (9324/10000)
Test results:
Loss: 0.091 | Acc: 98.000% (98/100)
Epoch: 123
Loss: 0.003 | Acc: 99.984% (49992/50000)
Test results:
Loss: 0.302 | Acc: 93.150% (9315/10000)
Test results:
Loss: 0.098 | Acc: 98.000% (98/100)
Epoch: 124
Loss: 0.002 | Acc: 99.984% (49992/50000)
Test results:
Loss: 0.304 | Acc: 93.270% (9327/10000)
Test results:
Loss: 0.093 | Acc: 98.000% (98/100)
Epoch: 125
Loss: 0.002 | Acc: 99.974% (49987/50000)
Test results:
Loss: 0.302 | Acc: 93.230% (9323/10000)
Test results:
Loss: 0.092 | Acc: 98.000% (98/100)
Epoch: 126
Loss: 0.002 | Acc: 99.978% (49989/50000)
Test results:
Loss: 0.303 | Acc: 93.120% (9312/10000)
Test results:
Loss: 0.084 | Acc: 98.000% (98/100)
Epoch: 127
Loss: 0.002 | Acc: 99.988% (49994/50000)
Test results:
Loss: 0.303 | Acc: 93.220% (9322/10000)
Test results:
Loss: 0.094 | Acc: 98.000% (98/100)
Epoch: 128
Loss: 0.002 | Acc: 99.980% (49990/50000)
Test results:
Loss: 0.304 | Acc: 93.210% (9321/10000)
Test results:
Loss: 0.090 | Acc: 98.000% (98/100)
Epoch: 129
Loss: 0.002 | Acc: 99.986% (49993/50000)
Test results:
Loss: 0.306 | Acc: 93.190% (9319/10000)
Test results:
Loss: 0.091 | Acc: 98.000% (98/100)
Epoch: 130
Loss: 0.002 | Acc: 99.978% (49989/50000)
Test results:
Loss: 0.301 | Acc: 93.270% (9327/10000)
Test results:
Loss: 0.089 | Acc: 98.000% (98/100)
Epoch: 131
Loss: 0.002 | Acc: 99.986% (49993/50000)
Test results:
Loss: 0.302 | Acc: 93.180% (9318/10000)
Test results:
Loss: 0.085 | Acc: 98.000% (98/100)
Epoch: 132
Loss: 0.002 | Acc: 99.996% (49998/50000)
Test results:
Loss: 0.300 | Acc: 93.280% (9328/10000)
Test results:
Loss: 0.087 | Acc: 98.000% (98/100)
Epoch: 133
Loss: 0.002 | Acc: 99.994% (49997/50000)
Test results:
Loss: 0.303 | Acc: 93.240% (9324/10000)
Test results:
Loss: 0.086 | Acc: 98.000% (98/100)
Epoch: 134
Loss: 0.002 | Acc: 99.986% (49993/50000)
Test results:
Loss: 0.299 | Acc: 93.280% (9328/10000)
Test results:
Loss: 0.077 | Acc: 98.000% (98/100)
Epoch: 135
Loss: 0.002 | Acc: 99.990% (49995/50000)
Test results:
Loss: 0.302 | Acc: 93.050% (9305/10000)
Test results:
Loss: 0.069 | Acc: 98.000% (98/100)
Epoch: 136
Loss: 0.002 | Acc: 99.992% (49996/50000)
Test results:
Loss: 0.302 | Acc: 93.230% (9323/10000)
Test results:
Loss: 0.073 | Acc: 98.000% (98/100)
Epoch: 137
Loss: 0.002 | Acc: 99.986% (49993/50000)
Test results:
Loss: 0.303 | Acc: 93.230% (9323/10000)
Test results:
Loss: 0.081 | Acc: 98.000% (98/100)
Epoch: 138
Loss: 0.002 | Acc: 99.992% (49996/50000)
Test results:
Loss: 0.303 | Acc: 93.170% (9317/10000)
Test results:
Loss: 0.096 | Acc: 98.000% (98/100)
Epoch: 139
Loss: 0.002 | Acc: 99.990% (49995/50000)
Test results:
Loss: 0.303 | Acc: 93.210% (9321/10000)
Test results:
Loss: 0.090 | Acc: 98.000% (98/100)
Epoch: 140
Loss: 0.002 | Acc: 99.988% (49994/50000)
Test results:
Loss: 0.302 | Acc: 93.200% (9320/10000)
Test results:
Loss: 0.096 | Acc: 97.000% (97/100)
Epoch: 141
Loss: 0.002 | Acc: 99.998% (49999/50000)
Test results:
Loss: 0.301 | Acc: 93.290% (9329/10000)
Test results:
Loss: 0.085 | Acc: 98.000% (98/100)
Epoch: 142
Loss: 0.002 | Acc: 99.986% (49993/50000)
Test results:
Loss: 0.302 | Acc: 93.230% (9323/10000)
Test results:
Loss: 0.103 | Acc: 98.000% (98/100)
Epoch: 143
Loss: 0.002 | Acc: 99.992% (49996/50000)
Test results:
Loss: 0.304 | Acc: 93.300% (9330/10000)
Test results:
Loss: 0.109 | Acc: 96.000% (96/100)
Epoch: 144
Loss: 0.002 | Acc: 99.996% (49998/50000)
Test results:
Loss: 0.303 | Acc: 93.140% (9314/10000)
Test results:
Loss: 0.121 | Acc: 96.000% (96/100)
Epoch: 145
Loss: 0.002 | Acc: 100.000% (50000/50000)
Test results:
Loss: 0.301 | Acc: 93.220% (9322/10000)
Test results:
Loss: 0.117 | Acc: 95.000% (95/100)
Epoch: 146
Loss: 0.001 | Acc: 99.998% (49999/50000)
Test results:
Loss: 0.299 | Acc: 93.310% (9331/10000)
Test results:
Loss: 0.113 | Acc: 95.000% (95/100)
Epoch: 147
Loss: 0.002 | Acc: 99.994% (49997/50000)
Test results:
Loss: 0.300 | Acc: 93.260% (9326/10000)
Test results:
Loss: 0.127 | Acc: 95.000% (95/100)
Epoch: 148
Loss: 0.002 | Acc: 99.990% (49995/50000)
Test results:
Loss: 0.299 | Acc: 93.130% (9313/10000)
Test results:
Loss: 0.128 | Acc: 95.000% (95/100)
Epoch: 149
Loss: 0.001 | Acc: 99.996% (49998/50000)
Test results:
Loss: 0.301 | Acc: 93.170% (9317/10000)
Test results:
Loss: 0.121 | Acc: 96.000% (96/100)
Epoch: 150
Loss: 0.002 | Acc: 99.988% (49994/50000)
Test results:
Loss: 0.301 | Acc: 93.200% (9320/10000)
Test results:
Loss: 0.110 | Acc: 97.000% (97/100)
Epoch: 151
Loss: 0.001 | Acc: 99.998% (49999/50000)
Test results:
Loss: 0.299 | Acc: 93.250% (9325/10000)
Test results:
Loss: 0.123 | Acc: 96.000% (96/100)
Epoch: 152
Loss: 0.001 | Acc: 100.000% (50000/50000)
Test results:
Loss: 0.297 | Acc: 93.260% (9326/10000)
Test results:
Loss: 0.123 | Acc: 95.000% (95/100)
Epoch: 153
Loss: 0.001 | Acc: 99.998% (49999/50000)
Test results:
Loss: 0.296 | Acc: 93.220% (9322/10000)
Test results:
Loss: 0.115 | Acc: 97.000% (97/100)
Epoch: 154
Loss: 0.001 | Acc: 99.998% (49999/50000)
Test results:
Loss: 0.299 | Acc: 93.250% (9325/10000)
Test results:
Loss: 0.141 | Acc: 95.000% (95/100)
Epoch: 155
Loss: 0.001 | Acc: 100.000% (50000/50000)
Test results:
Loss: 0.298 | Acc: 93.240% (9324/10000)
Test results:
Loss: 0.137 | Acc: 96.000% (96/100)
Epoch: 156
Loss: 0.001 | Acc: 99.994% (49997/50000)
Test results:
Loss: 0.297 | Acc: 93.170% (9317/10000)
Test results:
Loss: 0.136 | Acc: 96.000% (96/100)
Epoch: 157
Loss: 0.001 | Acc: 99.998% (49999/50000)
Test results:
Loss: 0.297 | Acc: 93.230% (9323/10000)
Test results:
Loss: 0.162 | Acc: 95.000% (95/100)
Epoch: 158
Loss: 0.001 | Acc: 99.998% (49999/50000)
Test results:
Loss: 0.295 | Acc: 93.260% (9326/10000)
Test results:
Loss: 0.157 | Acc: 95.000% (95/100)
Epoch: 159
Loss: 0.001 | Acc: 99.996% (49998/50000)
Test results:
Loss: 0.296 | Acc: 93.290% (9329/10000)
Test results:
Loss: 0.144 | Acc: 95.000% (95/100)
Epoch: 160
Loss: 0.001 | Acc: 99.988% (49994/50000)
Test results:
Loss: 0.293 | Acc: 93.290% (9329/10000)
Test results:
Loss: 0.147 | Acc: 95.000% (95/100)
Epoch: 161
Loss: 0.001 | Acc: 99.990% (49995/50000)
Test results:
Loss: 0.296 | Acc: 93.180% (9318/10000)
Test results:
Loss: 0.119 | Acc: 95.000% (95/100)
Epoch: 162
Loss: 0.001 | Acc: 99.998% (49999/50000)
Test results:
Loss: 0.296 | Acc: 93.210% (9321/10000)
Test results:
Loss: 0.148 | Acc: 95.000% (95/100)
Epoch: 163
Loss: 0.001 | Acc: 99.994% (49997/50000)
Test results:
Loss: 0.296 | Acc: 93.160% (9316/10000)
Test results:
Loss: 0.111 | Acc: 95.000% (95/100)
Epoch: 164
Loss: 0.001 | Acc: 99.992% (49996/50000)
Test results:
Loss: 0.296 | Acc: 93.330% (9333/10000)
Test results:
Loss: 0.155 | Acc: 95.000% (95/100)
Epoch: 165
Loss: 0.001 | Acc: 99.998% (49999/50000)
Test results:
Loss: 0.296 | Acc: 93.140% (9314/10000)
Test results:
Loss: 0.149 | Acc: 95.000% (95/100)
Epoch: 166
Loss: 0.001 | Acc: 100.000% (50000/50000)
Test results:
Loss: 0.293 | Acc: 93.080% (9308/10000)
Test results:
Loss: 0.186 | Acc: 95.000% (95/100)
Epoch: 167
Loss: 0.001 | Acc: 99.996% (49998/50000)
Test results:
Loss: 0.298 | Acc: 93.130% (9313/10000)
Test results:
Loss: 0.118 | Acc: 95.000% (95/100)
Epoch: 168
Loss: 0.001 | Acc: 100.000% (50000/50000)
Test results:
Loss: 0.293 | Acc: 93.240% (9324/10000)
Test results:
Loss: 0.153 | Acc: 95.000% (95/100)
Epoch: 169
Loss: 0.001 | Acc: 99.992% (49996/50000)
Test results:
Loss: 0.296 | Acc: 93.140% (9314/10000)
Test results:
Loss: 0.200 | Acc: 94.000% (94/100)
Epoch: 170
Loss: 0.001 | Acc: 99.996% (49998/50000)
Test results:
Loss: 0.294 | Acc: 93.220% (9322/10000)
Test results:
Loss: 0.167 | Acc: 94.000% (94/100)
Epoch: 171
Loss: 0.001 | Acc: 100.000% (50000/50000)
Test results:
Loss: 0.293 | Acc: 93.180% (9318/10000)
Test results:
Loss: 0.145 | Acc: 95.000% (95/100)
Epoch: 172
Loss: 0.001 | Acc: 99.996% (49998/50000)
Test results:
Loss: 0.294 | Acc: 93.030% (9303/10000)
Test results:
Loss: 0.135 | Acc: 95.000% (95/100)
Epoch: 173
Loss: 0.001 | Acc: 99.998% (49999/50000)
Test results:
Loss: 0.292 | Acc: 93.030% (9303/10000)
Test results:
Loss: 0.184 | Acc: 94.000% (94/100)
Epoch: 174
Loss: 0.001 | Acc: 99.998% (49999/50000)
Test results:
Loss: 0.292 | Acc: 93.230% (9323/10000)
Test results:
Loss: 0.172 | Acc: 93.000% (93/100)
Epoch: 175
Loss: 0.001 | Acc: 99.998% (49999/50000)
Test results:
Loss: 0.290 | Acc: 93.130% (9313/10000)
Test results:
Loss: 0.174 | Acc: 94.000% (94/100)
Epoch: 176
Loss: 0.001 | Acc: 99.998% (49999/50000)
Test results:
Loss: 0.290 | Acc: 93.140% (9314/10000)
Test results:
Loss: 0.231 | Acc: 92.000% (92/100)
Epoch: 177
Loss: 0.001 | Acc: 99.996% (49998/50000)
Test results:
Loss: 0.289 | Acc: 93.230% (9323/10000)
Test results:
Loss: 0.197 | Acc: 92.000% (92/100)
Epoch: 178
Loss: 0.001 | Acc: 100.000% (50000/50000)
Test results:
Loss: 0.287 | Acc: 93.080% (9308/10000)
Test results:
Loss: 0.213 | Acc: 93.000% (93/100)
Epoch: 179
Loss: 0.001 | Acc: 100.000% (50000/50000)
Test results:
Loss: 0.292 | Acc: 93.180% (9318/10000)
Test results:
Loss: 0.236 | Acc: 92.000% (92/100)
Epoch: 180
Loss: 0.001 | Acc: 100.000% (50000/50000)
Test results:
Loss: 0.294 | Acc: 93.060% (9306/10000)
Test results:
Loss: 0.231 | Acc: 93.000% (93/100)
Epoch: 181
Loss: 0.001 | Acc: 99.990% (49995/50000)
Test results:
Loss: 0.318 | Acc: 92.530% (9253/10000)
Test results:
Loss: 0.228 | Acc: 95.000% (95/100)
Epoch: 182
Loss: 0.008 | Acc: 99.818% (49909/50000)
Test results:
Loss: 0.423 | Acc: 90.250% (9025/10000)
Test results:
Loss: 0.375 | Acc: 92.000% (92/100)
Epoch: 183
Loss: 0.018 | Acc: 99.462% (49731/50000)
Test results:
Loss: 0.358 | Acc: 91.210% (9121/10000)
Test results:
Loss: 0.309 | Acc: 87.000% (87/100)
Epoch: 184
Loss: 0.018 | Acc: 99.472% (49736/50000)
Test results:
Loss: 0.351 | Acc: 91.460% (9146/10000)
Test results:
Loss: 0.560 | Acc: 80.000% (80/100)
Epoch: 185
Loss: 0.012 | Acc: 99.670% (49835/50000)
Test results:
Loss: 0.363 | Acc: 91.360% (9136/10000)
Test results:
Loss: 0.713 | Acc: 77.000% (77/100)
Epoch: 186
Loss: 0.010 | Acc: 99.718% (49859/50000)
Test results:
Loss: 0.378 | Acc: 91.350% (9135/10000)
Test results:
Loss: 1.064 | Acc: 71.000% (71/100)
Epoch: 187
Loss: 0.010 | Acc: 99.764% (49882/50000)
Test results:
Loss: 0.365 | Acc: 91.610% (9161/10000)
Test results:
Loss: 0.541 | Acc: 80.000% (80/100)
Epoch: 188
Loss: 0.006 | Acc: 99.870% (49935/50000)
Test results:
Loss: 0.357 | Acc: 91.910% (9191/10000)
Test results:
Loss: 0.684 | Acc: 73.000% (73/100)
Epoch: 189
Loss: 0.005 | Acc: 99.882% (49941/50000)
Test results:
Loss: 0.348 | Acc: 92.390% (9239/10000)
Test results:
Loss: 0.718 | Acc: 75.000% (75/100)
Epoch: 190
Loss: 0.005 | Acc: 99.892% (49946/50000)
Test results:
Loss: 0.394 | Acc: 91.380% (9138/10000)
Test results:
Loss: 0.833 | Acc: 70.000% (70/100)
Epoch: 191
Loss: 0.007 | Acc: 99.830% (49915/50000)
Test results:
Loss: 0.378 | Acc: 91.210% (9121/10000)
Test results:
Loss: 0.661 | Acc: 77.000% (77/100)
Epoch: 192
Loss: 0.005 | Acc: 99.876% (49938/50000)
Test results:
Loss: 0.386 | Acc: 91.360% (9136/10000)
Test results:
Loss: 1.101 | Acc: 70.000% (70/100)
Epoch: 193
Loss: 0.005 | Acc: 99.906% (49953/50000)
Test results:
Loss: 0.368 | Acc: 91.590% (9159/10000)
Test results:
Loss: 1.094 | Acc: 66.000% (66/100)
Epoch: 194
Loss: 0.007 | Acc: 99.806% (49903/50000)
Test results:
Loss: 0.400 | Acc: 91.310% (9131/10000)
Test results:
Loss: 1.069 | Acc: 69.000% (69/100)
Epoch: 195
Loss: 0.006 | Acc: 99.844% (49922/50000)
Test results:
Loss: 0.378 | Acc: 91.600% (9160/10000)
Test results:
Loss: 0.673 | Acc: 77.000% (77/100)
Epoch: 196
Loss: 0.006 | Acc: 99.814% (49907/50000)
Test results:
Loss: 0.417 | Acc: 90.320% (9032/10000)
Test results:
Loss: 1.362 | Acc: 65.000% (65/100)
Epoch: 197
Loss: 0.014 | Acc: 99.560% (49780/50000)
Test results:
Loss: 0.426 | Acc: 90.640% (9064/10000)
Test results:
Loss: 1.697 | Acc: 61.000% (61/100)
Epoch: 198
Loss: 0.015 | Acc: 99.564% (49782/50000)
Test results:
Loss: 0.445 | Acc: 89.660% (8966/10000)
Test results:
Loss: 1.963 | Acc: 57.000% (57/100)
Epoch: 199
Loss: 0.012 | Acc: 99.612% (49806/50000)
Test results:
Loss: 0.416 | Acc: 90.470% (9047/10000)
Test results:
Loss: 1.541 | Acc: 56.000% (56/100)
Epoch: 200
Loss: 0.132 | Acc: 95.654% (47827/50000)
Test results:
Loss: 0.516 | Acc: 85.920% (8592/10000)
Test results:
Loss: 2.335 | Acc: 35.000% (35/100)
Epoch: 201
Loss: 0.083 | Acc: 97.256% (48628/50000)
Test results:
Loss: 0.462 | Acc: 88.250% (8825/10000)
Test results:
Loss: 2.450 | Acc: 33.000% (33/100)
Epoch: 202
Loss: 0.064 | Acc: 97.864% (48932/50000)
Test results:
Loss: 0.434 | Acc: 88.920% (8892/10000)
Test results:
Loss: 3.178 | Acc: 23.000% (23/100)
Epoch: 203
Loss: 0.044 | Acc: 98.620% (49310/50000)
Test results:
Loss: 0.528 | Acc: 87.590% (8759/10000)
Test results:
Loss: 3.767 | Acc: 31.000% (31/100)
Epoch: 204
Loss: 0.040 | Acc: 98.644% (49322/50000)
Test results:
Loss: 0.546 | Acc: 86.770% (8677/10000)
Test results:
Loss: 3.340 | Acc: 25.000% (25/100)
Epoch: 205
Loss: 0.037 | Acc: 98.724% (49362/50000)
Test results:
Loss: 0.628 | Acc: 86.190% (8619/10000)
Test results:
Loss: 3.385 | Acc: 19.000% (19/100)
Epoch: 206
Loss: 0.033 | Acc: 98.946% (49473/50000)
Test results:
Loss: 0.594 | Acc: 87.500% (8750/10000)
Test results:
Loss: 4.274 | Acc: 25.000% (25/100)
Epoch: 207
Loss: 0.031 | Acc: 99.006% (49503/50000)
Test results:
Loss: 0.526 | Acc: 87.940% (8794/10000)
Test results:
Loss: 3.067 | Acc: 25.000% (25/100)
Epoch: 208
Loss: 0.022 | Acc: 99.314% (49657/50000)
Test results:
Loss: 0.585 | Acc: 87.250% (8725/10000)
Test results:
Loss: 3.550 | Acc: 24.000% (24/100)
Epoch: 209
Loss: 0.027 | Acc: 99.126% (49563/50000)
Test results:
Loss: 0.503 | Acc: 88.610% (8861/10000)
Test results:
Loss: 4.541 | Acc: 15.000% (15/100)
Epoch: 210
Loss: 0.029 | Acc: 99.056% (49528/50000)
Test results:
Loss: 0.532 | Acc: 88.100% (8810/10000)
Test results:
Loss: 3.817 | Acc: 24.000% (24/100)
Epoch: 211
Loss: 0.014 | Acc: 99.576% (49788/50000)
Test results:
Loss: 0.508 | Acc: 88.620% (8862/10000)
Test results:
Loss: 4.099 | Acc: 18.000% (18/100)
Epoch: 212
Loss: 0.017 | Acc: 99.470% (49735/50000)
Test results:
Loss: 0.620 | Acc: 86.890% (8689/10000)
Test results:
Loss: 4.543 | Acc: 14.000% (14/100)
Epoch: 213
Loss: 0.021 | Acc: 99.338% (49669/50000)
Test results:
Loss: 0.565 | Acc: 87.910% (8791/10000)
Test results:
Loss: 4.485 | Acc: 17.000% (17/100)
Epoch: 214
Loss: 0.027 | Acc: 99.106% (49553/50000)
Test results:
Loss: 0.499 | Acc: 88.650% (8865/10000)
Test results:
Loss: 3.730 | Acc: 20.000% (20/100)
Epoch: 215
Loss: 0.024 | Acc: 99.280% (49640/50000)
Test results:
Loss: 0.507 | Acc: 88.780% (8878/10000)
Test results:
Loss: 4.127 | Acc: 17.000% (17/100)
Epoch: 216
Loss: 0.044 | Acc: 98.570% (49285/50000)
Test results:
Loss: 0.530 | Acc: 87.970% (8797/10000)
Test results:
Loss: 4.356 | Acc: 17.000% (17/100)
Epoch: 217
Loss: 0.019 | Acc: 99.406% (49703/50000)
Test results:
Loss: 0.526 | Acc: 88.930% (8893/10000)
Test results:
Loss: 4.302 | Acc: 18.000% (18/100)
Epoch: 218
Loss: 0.018 | Acc: 99.432% (49716/50000)
Test results:
Loss: 0.513 | Acc: 88.610% (8861/10000)
Test results:
Loss: 5.109 | Acc: 20.000% (20/100)
Epoch: 219
Loss: 0.022 | Acc: 99.312% (49656/50000)
Test results:
Loss: 0.565 | Acc: 87.500% (8750/10000)
Test results:
Loss: 4.253 | Acc: 17.000% (17/100)
Epoch: 220
Loss: 0.194 | Acc: 93.534% (46767/50000)
Test results:
Loss: 0.727 | Acc: 80.520% (8052/10000)
Test results:
Loss: 4.112 | Acc: 14.000% (14/100)
Epoch: 221
Loss: 0.103 | Acc: 96.518% (48259/50000)
Test results:
Loss: 0.723 | Acc: 83.150% (8315/10000)
Test results:
Loss: 3.989 | Acc: 17.000% (17/100)
Epoch: 222
Loss: 0.070 | Acc: 97.664% (48832/50000)
Test results:
Loss: 0.753 | Acc: 84.380% (8438/10000)
Test results:
Loss: 4.587 | Acc: 12.000% (12/100)
Epoch: 223
Loss: 0.064 | Acc: 97.868% (48934/50000)
Test results:
Loss: 0.597 | Acc: 86.430% (8643/10000)
Test results:
Loss: 4.149 | Acc: 15.000% (15/100)
Epoch: 224
Loss: 0.064 | Acc: 97.920% (48960/50000)
Test results:
Loss: 0.673 | Acc: 84.950% (8495/10000)
Test results:
Loss: 5.481 | Acc: 10.000% (10/100)
Epoch: 225
Loss: 0.053 | Acc: 98.244% (49122/50000)
Test results:
Loss: 0.636 | Acc: 85.870% (8587/10000)
Test results:
Loss: 4.819 | Acc: 8.000% (8/100)
Epoch: 226
Loss: 0.041 | Acc: 98.626% (49313/50000)
Test results:
Loss: 0.655 | Acc: 85.260% (8526/10000)
Test results:
Loss: 4.907 | Acc: 15.000% (15/100)
Epoch: 227
Loss: 0.044 | Acc: 98.574% (49287/50000)
Test results:
Loss: 0.678 | Acc: 84.710% (8471/10000)
Test results:
Loss: 5.386 | Acc: 10.000% (10/100)
Epoch: 228
Loss: 0.040 | Acc: 98.748% (49374/50000)
Test results:
Loss: 0.625 | Acc: 85.650% (8565/10000)
Test results:
Loss: 4.457 | Acc: 11.000% (11/100)
Epoch: 229
Loss: 0.043 | Acc: 98.594% (49297/50000)
Test results:
Loss: 0.672 | Acc: 85.040% (8504/10000)
Test results:
Loss: 4.902 | Acc: 6.000% (6/100)
Epoch: 230
Loss: 0.050 | Acc: 98.334% (49167/50000)
Test results:
Loss: 0.709 | Acc: 84.890% (8489/10000)
Test results:
Loss: 5.340 | Acc: 10.000% (10/100)
Epoch: 231
Loss: 0.042 | Acc: 98.612% (49306/50000)
Test results:
Loss: 0.649 | Acc: 86.250% (8625/10000)
Test results:
Loss: 4.303 | Acc: 9.000% (9/100)
Epoch: 232
Loss: 0.051 | Acc: 98.300% (49150/50000)
Test results:
Loss: 0.660 | Acc: 85.470% (8547/10000)
Test results:
Loss: 5.177 | Acc: 7.000% (7/100)
Epoch: 233
Loss: 0.046 | Acc: 98.410% (49205/50000)
Test results:
Loss: 0.737 | Acc: 83.890% (8389/10000)
Test results:
Loss: 4.835 | Acc: 14.000% (14/100)
Epoch: 234
Loss: 0.035 | Acc: 98.818% (49409/50000)
Test results:
Loss: 0.711 | Acc: 84.380% (8438/10000)
Test results:
Loss: 4.543 | Acc: 13.000% (13/100)
Epoch: 235
Loss: 0.048 | Acc: 98.390% (49195/50000)
Test results:
Loss: 0.713 | Acc: 84.040% (8404/10000)
Test results:
Loss: 5.120 | Acc: 14.000% (14/100)
Epoch: 236
Loss: 0.041 | Acc: 98.696% (49348/50000)
Test results:
Loss: 0.707 | Acc: 84.920% (8492/10000)
Test results:
Loss: 5.412 | Acc: 16.000% (16/100)
Epoch: 237
Loss: 0.039 | Acc: 98.736% (49368/50000)
Test results:
Loss: 0.763 | Acc: 83.980% (8398/10000)
Test results:
Loss: 5.209 | Acc: 11.000% (11/100)
Epoch: 238
Loss: 0.044 | Acc: 98.564% (49282/50000)
Test results:
Loss: 0.733 | Acc: 84.350% (8435/10000)
Test results:
Loss: 5.354 | Acc: 11.000% (11/100)
Epoch: 239
Loss: 0.040 | Acc: 98.736% (49368/50000)
Test results:
Loss: 0.567 | Acc: 87.100% (8710/10000)
Test results:
Loss: 6.255 | Acc: 7.000% (7/100)
Epoch: 240
Loss: 0.222 | Acc: 92.664% (46332/50000)
Test results:
Loss: 0.908 | Acc: 78.280% (7828/10000)
Test results:
Loss: 4.018 | Acc: 14.000% (14/100)
Epoch: 241
Loss: 0.145 | Acc: 95.100% (47550/50000)
Test results:
Loss: 0.749 | Acc: 82.280% (8228/10000)
Test results:
Loss: 4.117 | Acc: 14.000% (14/100)
Epoch: 242
Loss: 0.112 | Acc: 96.268% (48134/50000)
Test results:
Loss: 0.726 | Acc: 83.080% (8308/10000)
Test results:
Loss: 4.955 | Acc: 17.000% (17/100)
Epoch: 243
Loss: 0.105 | Acc: 96.596% (48298/50000)
Test results:
Loss: 0.806 | Acc: 81.140% (8114/10000)
Test results:
Loss: 4.297 | Acc: 8.000% (8/100)
Epoch: 244
Loss: 0.094 | Acc: 96.866% (48433/50000)
Test results:
Loss: 0.787 | Acc: 82.690% (8269/10000)
Test results:
Loss: 4.821 | Acc: 13.000% (13/100)
Epoch: 245
Loss: 0.090 | Acc: 96.986% (48493/50000)
Test results:
Loss: 0.754 | Acc: 82.660% (8266/10000)
Test results:
Loss: 4.624 | Acc: 14.000% (14/100)
Epoch: 246
Loss: 0.088 | Acc: 97.100% (48550/50000)
Test results:
Loss: 0.672 | Acc: 84.530% (8453/10000)
Test results:
Loss: 4.731 | Acc: 13.000% (13/100)
Epoch: 247
Loss: 0.086 | Acc: 97.136% (48568/50000)
Test results:
Loss: 0.768 | Acc: 83.490% (8349/10000)
Test results:
Loss: 4.821 | Acc: 9.000% (9/100)
Epoch: 248
Loss: 0.089 | Acc: 97.012% (48506/50000)
Test results:
Loss: 0.892 | Acc: 80.710% (8071/10000)
Test results:
Loss: 4.893 | Acc: 8.000% (8/100)
Epoch: 249
Loss: 0.082 | Acc: 97.344% (48672/50000)
Test results:
Loss: 0.749 | Acc: 82.450% (8245/10000)
Test results:
Loss: 5.140 | Acc: 8.000% (8/100)
Epoch: 250
Loss: 0.087 | Acc: 97.160% (48580/50000)
Test results:
Loss: 0.724 | Acc: 83.680% (8368/10000)
Test results:
Loss: 5.866 | Acc: 6.000% (6/100)
Epoch: 251
Loss: 0.084 | Acc: 97.222% (48611/50000)
Test results:
Loss: 0.798 | Acc: 83.130% (8313/10000)
Test results:
Loss: 5.395 | Acc: 8.000% (8/100)
Epoch: 252
Loss: 0.079 | Acc: 97.344% (48672/50000)
Test results:
Loss: 0.733 | Acc: 82.730% (8273/10000)
Test results:
Loss: 4.654 | Acc: 11.000% (11/100)
Epoch: 253
Loss: 0.094 | Acc: 96.876% (48438/50000)
Test results:
Loss: 0.667 | Acc: 84.200% (8420/10000)
Test results:
Loss: 4.867 | Acc: 9.000% (9/100)
Epoch: 254
Loss: 0.085 | Acc: 97.234% (48617/50000)
Test results:
Loss: 0.994 | Acc: 79.080% (7908/10000)
Test results:
Loss: 5.185 | Acc: 10.000% (10/100)
Epoch: 255
Loss: 0.077 | Acc: 97.468% (48734/50000)
Test results:
Loss: 0.792 | Acc: 82.640% (8264/10000)
Test results:
Loss: 5.941 | Acc: 8.000% (8/100)
Epoch: 256
Loss: 0.096 | Acc: 96.732% (48366/50000)
Test results:
Loss: 0.858 | Acc: 81.560% (8156/10000)
Test results:
Loss: 5.047 | Acc: 10.000% (10/100)
Epoch: 257
Loss: 0.078 | Acc: 97.440% (48720/50000)
Test results:
Loss: 0.845 | Acc: 81.830% (8183/10000)
Test results:
Loss: 5.349 | Acc: 9.000% (9/100)
Epoch: 258
Loss: 0.087 | Acc: 97.096% (48548/50000)
Test results:
Loss: 0.775 | Acc: 81.630% (8163/10000)
Test results:
Loss: 4.013 | Acc: 5.000% (5/100)
Epoch: 259
Loss: 0.077 | Acc: 97.394% (48697/50000)
Test results:
Loss: 0.790 | Acc: 83.060% (8306/10000)
Test results:
Loss: 5.728 | Acc: 8.000% (8/100)
Epoch: 260
Loss: 0.316 | Acc: 89.486% (44743/50000)
Test results:
Loss: 0.772 | Acc: 78.900% (7890/10000)
Test results:
Loss: 3.915 | Acc: 7.000% (7/100)
Epoch: 261
Loss: 0.219 | Acc: 92.664% (46332/50000)
Test results:
Loss: 0.711 | Acc: 79.380% (7938/10000)
Test results:
Loss: 4.011 | Acc: 8.000% (8/100)
Epoch: 262
Loss: 0.197 | Acc: 93.440% (46720/50000)
Test results:
Loss: 0.983 | Acc: 77.680% (7768/10000)
Test results:
Loss: 4.573 | Acc: 10.000% (10/100)
Epoch: 263
Loss: 0.183 | Acc: 93.952% (46976/50000)
Test results:
Loss: 0.689 | Acc: 81.420% (8142/10000)
Test results:
Loss: 4.220 | Acc: 7.000% (7/100)
Epoch: 264
Loss: 0.207 | Acc: 93.128% (46564/50000)
Test results:
Loss: 0.929 | Acc: 76.150% (7615/10000)
Test results:
Loss: 5.037 | Acc: 7.000% (7/100)
Epoch: 265
Loss: 0.181 | Acc: 94.030% (47015/50000)
Test results:
Loss: 0.798 | Acc: 80.310% (8031/10000)
Test results:
Loss: 4.687 | Acc: 6.000% (6/100)
Epoch: 266
Loss: 0.182 | Acc: 94.008% (47004/50000)
Test results:
Loss: 0.958 | Acc: 78.200% (7820/10000)
Test results:
Loss: 4.290 | Acc: 12.000% (12/100)
Epoch: 267
Loss: 0.187 | Acc: 93.820% (46910/50000)
Test results:
Loss: 0.749 | Acc: 81.120% (8112/10000)
Test results:
Loss: 4.594 | Acc: 7.000% (7/100)
Epoch: 268
Loss: 0.175 | Acc: 94.268% (47134/50000)
Test results:
Loss: 0.775 | Acc: 80.640% (8064/10000)
Test results:
Loss: 5.002 | Acc: 9.000% (9/100)
Epoch: 269
Loss: 0.177 | Acc: 94.106% (47053/50000)
Test results:
Loss: 0.750 | Acc: 81.860% (8186/10000)
Test results:
Loss: 5.159 | Acc: 10.000% (10/100)
Epoch: 270
Loss: 0.192 | Acc: 93.716% (46858/50000)
Test results:
Loss: 0.805 | Acc: 77.770% (7777/10000)
Test results:
Loss: 4.212 | Acc: 9.000% (9/100)
Epoch: 271
Loss: 0.173 | Acc: 94.126% (47063/50000)
Test results:
Loss: 0.905 | Acc: 77.740% (7774/10000)
Test results:
Loss: 4.266 | Acc: 9.000% (9/100)
Epoch: 272
Loss: 0.172 | Acc: 94.220% (47110/50000)
Test results:
Loss: 0.755 | Acc: 80.880% (8088/10000)
Test results:
Loss: 5.014 | Acc: 8.000% (8/100)
Epoch: 273
Loss: 0.175 | Acc: 94.182% (47091/50000)
Test results:
Loss: 0.912 | Acc: 78.560% (7856/10000)
Test results:
Loss: 4.802 | Acc: 13.000% (13/100)
Epoch: 274
Loss: 0.185 | Acc: 93.840% (46920/50000)
Test results:
Loss: 0.871 | Acc: 79.210% (7921/10000)
Test results:
Loss: 6.108 | Acc: 10.000% (10/100)
Epoch: 275
Loss: 0.173 | Acc: 94.156% (47078/50000)
Test results:
Loss: 0.986 | Acc: 77.610% (7761/10000)
Test results:
Loss: 5.024 | Acc: 7.000% (7/100)
Epoch: 276
Loss: 0.180 | Acc: 94.014% (47007/50000)
Test results:
Loss: 0.821 | Acc: 78.500% (7850/10000)
Test results:
Loss: 4.747 | Acc: 5.000% (5/100)
Epoch: 277
Loss: 0.174 | Acc: 94.238% (47119/50000)
Test results:
Loss: 0.815 | Acc: 81.130% (8113/10000)
Test results:
Loss: 5.446 | Acc: 3.000% (3/100)
Epoch: 278
Loss: 0.172 | Acc: 94.314% (47157/50000)
Test results:
Loss: 0.845 | Acc: 79.390% (7939/10000)
Test results:
Loss: 5.051 | Acc: 4.000% (4/100)
Epoch: 279
Loss: 0.169 | Acc: 94.348% (47174/50000)
Test results:
Loss: 0.986 | Acc: 78.430% (7843/10000)
Test results:
Loss: 4.841 | Acc: 8.000% (8/100)
Epoch: 280
Loss: 0.455 | Acc: 84.912% (42456/50000)
Test results:
Loss: 0.843 | Acc: 75.970% (7597/10000)
Test results:
Loss: 3.970 | Acc: 7.000% (7/100)
Epoch: 281
Loss: 0.387 | Acc: 87.066% (43533/50000)
Test results:
Loss: 1.295 | Acc: 69.880% (6988/10000)
Test results:
Loss: 4.375 | Acc: 10.000% (10/100)
Epoch: 282
Loss: 0.375 | Acc: 87.666% (43833/50000)
Test results:
Loss: 2.266 | Acc: 60.550% (6055/10000)
Test results:
Loss: 4.970 | Acc: 9.000% (9/100)
Epoch: 283
Loss: 0.374 | Acc: 87.706% (43853/50000)
Test results:
Loss: 1.020 | Acc: 71.310% (7131/10000)
Test results:
Loss: 3.602 | Acc: 9.000% (9/100)
Epoch: 284
Loss: 0.378 | Acc: 87.412% (43706/50000)
Test results:
Loss: 0.744 | Acc: 77.520% (7752/10000)
Test results:
Loss: 3.640 | Acc: 10.000% (10/100)
Epoch: 285
Loss: 0.365 | Acc: 87.906% (43953/50000)
Test results:
Loss: 1.396 | Acc: 65.110% (6511/10000)
Test results:
Loss: 3.708 | Acc: 11.000% (11/100)
Epoch: 286
Loss: 0.374 | Acc: 87.518% (43759/50000)
Test results:
Loss: 1.186 | Acc: 69.590% (6959/10000)
Test results:
Loss: 4.008 | Acc: 9.000% (9/100)
Epoch: 287
Loss: 0.383 | Acc: 87.340% (43670/50000)
Test results:
Loss: 1.111 | Acc: 72.160% (7216/10000)
Test results:
Loss: 4.618 | Acc: 5.000% (5/100)
Epoch: 288
Loss: 0.379 | Acc: 87.500% (43750/50000)
Test results:
Loss: 0.782 | Acc: 77.430% (7743/10000)
Test results:
Loss: 3.900 | Acc: 8.000% (8/100)
Epoch: 289
Loss: 0.379 | Acc: 87.552% (43776/50000)
Test results:
Loss: 0.858 | Acc: 74.770% (7477/10000)
Test results:
Loss: 4.201 | Acc: 8.000% (8/100)
Epoch: 290
Loss: 0.371 | Acc: 87.690% (43845/50000)
Test results:
Loss: 0.964 | Acc: 72.420% (7242/10000)
Test results:
Loss: 3.884 | Acc: 10.000% (10/100)
Epoch: 291
Loss: 0.376 | Acc: 87.484% (43742/50000)
Test results:
Loss: 0.822 | Acc: 75.890% (7589/10000)
Test results:
Loss: 3.638 | Acc: 9.000% (9/100)
Epoch: 292
Loss: 0.381 | Acc: 87.350% (43675/50000)
Test results:
Loss: 0.832 | Acc: 76.020% (7602/10000)
Test results:
Loss: 4.031 | Acc: 10.000% (10/100)
Epoch: 293
Loss: 0.369 | Acc: 87.696% (43848/50000)
Test results:
Loss: 0.861 | Acc: 76.280% (7628/10000)
Test results:
Loss: 3.781 | Acc: 11.000% (11/100)
Epoch: 294
Loss: 0.373 | Acc: 87.600% (43800/50000)
Test results:
Loss: 0.764 | Acc: 77.900% (7790/10000)
Test results:
Loss: 4.027 | Acc: 9.000% (9/100)
Epoch: 295
Loss: 0.365 | Acc: 87.910% (43955/50000)
Test results:
Loss: 0.821 | Acc: 76.880% (7688/10000)
Test results:
Loss: 4.270 | Acc: 6.000% (6/100)
Epoch: 296
Loss: 0.357 | Acc: 88.160% (44080/50000)
Test results:
Loss: 0.802 | Acc: 76.210% (7621/10000)
Test results:
Loss: 3.813 | Acc: 8.000% (8/100)
Epoch: 297
Loss: 0.364 | Acc: 88.066% (44033/50000)
Test results:
Loss: 1.187 | Acc: 69.620% (6962/10000)
Test results:
Loss: 4.495 | Acc: 7.000% (7/100)
Epoch: 298
Loss: 0.389 | Acc: 87.084% (43542/50000)
Test results:
Loss: 0.988 | Acc: 72.030% (7203/10000)
Test results:
Loss: 3.812 | Acc: 9.000% (9/100)
Epoch: 299
Loss: 0.358 | Acc: 88.160% (44080/50000)
Test results:
Loss: 0.846 | Acc: 75.570% (7557/10000)
Test results:
Loss: 5.270 | Acc: 12.000% (12/100)


==> fig/doubling_lr_partial/log_inclr_cifar10_partial0.2_trial0_0.00001_fine.tune.all.layers_750_per50_2.txt <==
Test results:
Loss: 0.000 | Acc: 100.000% (100/100)
Test results:
Loss: 0.300 | Acc: 93.200% (9320/10000)
Epoch: 0
Loss: 0.009 | Acc: 99.778% (49889/50000)
Test results:
Loss: 0.291 | Acc: 93.390% (9339/10000)
Test results:
Loss: 0.056 | Acc: 98.000% (98/100)
Epoch: 1
Loss: 0.010 | Acc: 99.736% (49868/50000)
Test results:
Loss: 0.288 | Acc: 93.270% (9327/10000)
Test results:
Loss: 0.079 | Acc: 97.000% (97/100)
Epoch: 2
Loss: 0.010 | Acc: 99.764% (49882/50000)
Test results:
Loss: 0.290 | Acc: 93.310% (9331/10000)
Test results:
Loss: 0.073 | Acc: 98.000% (98/100)
Epoch: 3
Loss: 0.009 | Acc: 99.806% (49903/50000)
Test results:
Loss: 0.287 | Acc: 93.410% (9341/10000)
Test results:
Loss: 0.068 | Acc: 98.000% (98/100)
Epoch: 4
Loss: 0.009 | Acc: 99.800% (49900/50000)
Test results:
Loss: 0.289 | Acc: 93.450% (9345/10000)
Test results:
Loss: 0.059 | Acc: 98.000% (98/100)
Epoch: 5
Loss: 0.010 | Acc: 99.748% (49874/50000)
Test results:
Loss: 0.289 | Acc: 93.410% (9341/10000)
Test results:
Loss: 0.072 | Acc: 98.000% (98/100)
Epoch: 6
Loss: 0.010 | Acc: 99.802% (49901/50000)
Test results:
Loss: 0.288 | Acc: 93.360% (9336/10000)
Test results:
Loss: 0.060 | Acc: 98.000% (98/100)
Epoch: 7
Loss: 0.010 | Acc: 99.772% (49886/50000)
Test results:
Loss: 0.290 | Acc: 93.340% (9334/10000)
Test results:
Loss: 0.058 | Acc: 98.000% (98/100)
Epoch: 8
Loss: 0.009 | Acc: 99.802% (49901/50000)
Test results:
Loss: 0.289 | Acc: 93.390% (9339/10000)
Test results:
Loss: 0.082 | Acc: 97.000% (97/100)
Epoch: 9
Loss: 0.010 | Acc: 99.746% (49873/50000)
Test results:
Loss: 0.288 | Acc: 93.400% (9340/10000)
Test results:
Loss: 0.052 | Acc: 98.000% (98/100)
Epoch: 10
Loss: 0.009 | Acc: 99.822% (49911/50000)
Test results:
Loss: 0.288 | Acc: 93.410% (9341/10000)
Test results:
Loss: 0.076 | Acc: 98.000% (98/100)
Epoch: 11
Loss: 0.009 | Acc: 99.768% (49884/50000)
Test results:
Loss: 0.290 | Acc: 93.450% (9345/10000)
Test results:
Loss: 0.056 | Acc: 98.000% (98/100)
Epoch: 12
Loss: 0.009 | Acc: 99.806% (49903/50000)
Test results:
Loss: 0.286 | Acc: 93.310% (9331/10000)
Test results:
Loss: 0.068 | Acc: 98.000% (98/100)
Epoch: 13
Loss: 0.009 | Acc: 99.818% (49909/50000)
Test results:
Loss: 0.288 | Acc: 93.480% (9348/10000)
Test results:
Loss: 0.066 | Acc: 98.000% (98/100)
Epoch: 14
Loss: 0.009 | Acc: 99.792% (49896/50000)
Test results:
Loss: 0.290 | Acc: 93.360% (9336/10000)
Test results:
Loss: 0.071 | Acc: 98.000% (98/100)
Epoch: 15
Loss: 0.009 | Acc: 99.798% (49899/50000)
Test results:
Loss: 0.286 | Acc: 93.470% (9347/10000)
Test results:
Loss: 0.075 | Acc: 97.000% (97/100)
Epoch: 16
Loss: 0.010 | Acc: 99.762% (49881/50000)
Test results:
Loss: 0.287 | Acc: 93.380% (9338/10000)
Test results:
Loss: 0.076 | Acc: 98.000% (98/100)
Epoch: 17
Loss: 0.010 | Acc: 99.750% (49875/50000)
Test results:
Loss: 0.287 | Acc: 93.340% (9334/10000)
Test results:
Loss: 0.068 | Acc: 97.000% (97/100)
Epoch: 18
Loss: 0.009 | Acc: 99.798% (49899/50000)
Test results:
Loss: 0.288 | Acc: 93.520% (9352/10000)
Test results:
Loss: 0.064 | Acc: 98.000% (98/100)
Epoch: 19
Loss: 0.009 | Acc: 99.810% (49905/50000)
Test results:
Loss: 0.288 | Acc: 93.350% (9335/10000)
Test results:
Loss: 0.078 | Acc: 97.000% (97/100)
Epoch: 20
Loss: 0.009 | Acc: 99.806% (49903/50000)
Test results:
Loss: 0.288 | Acc: 93.420% (9342/10000)
Test results:
Loss: 0.064 | Acc: 98.000% (98/100)
Epoch: 21
Loss: 0.010 | Acc: 99.778% (49889/50000)
Test results:
Loss: 0.288 | Acc: 93.400% (9340/10000)
Test results:
Loss: 0.074 | Acc: 97.000% (97/100)
Epoch: 22
Loss: 0.009 | Acc: 99.820% (49910/50000)
Test results:
Loss: 0.290 | Acc: 93.400% (9340/10000)
Test results:
Loss: 0.063 | Acc: 98.000% (98/100)
Epoch: 23
Loss: 0.009 | Acc: 99.816% (49908/50000)
Test results:
Loss: 0.287 | Acc: 93.480% (9348/10000)
Test results:
Loss: 0.064 | Acc: 98.000% (98/100)
Epoch: 24
Loss: 0.009 | Acc: 99.826% (49913/50000)
Test results:
Loss: 0.290 | Acc: 93.350% (9335/10000)
Test results:
Loss: 0.058 | Acc: 98.000% (98/100)
Epoch: 25
Loss: 0.008 | Acc: 99.824% (49912/50000)
Test results:
Loss: 0.286 | Acc: 93.400% (9340/10000)
Test results:
Loss: 0.063 | Acc: 98.000% (98/100)
Epoch: 26
Loss: 0.008 | Acc: 99.842% (49921/50000)
Test results:
Loss: 0.289 | Acc: 93.420% (9342/10000)
Test results:
Loss: 0.071 | Acc: 98.000% (98/100)
Epoch: 27
Loss: 0.009 | Acc: 99.804% (49902/50000)
Test results:
Loss: 0.286 | Acc: 93.400% (9340/10000)
Test results:
Loss: 0.064 | Acc: 98.000% (98/100)
Epoch: 28
Loss: 0.008 | Acc: 99.808% (49904/50000)
Test results:
Loss: 0.288 | Acc: 93.340% (9334/10000)
Test results:
Loss: 0.067 | Acc: 98.000% (98/100)
Epoch: 29
Loss: 0.009 | Acc: 99.826% (49913/50000)
Test results:
Loss: 0.284 | Acc: 93.430% (9343/10000)
Test results:
Loss: 0.053 | Acc: 98.000% (98/100)
Epoch: 30
Loss: 0.008 | Acc: 99.848% (49924/50000)
Test results:
Loss: 0.286 | Acc: 93.480% (9348/10000)
Test results:
Loss: 0.063 | Acc: 98.000% (98/100)
Epoch: 31
Loss: 0.009 | Acc: 99.814% (49907/50000)
Test results:
Loss: 0.289 | Acc: 93.440% (9344/10000)
Test results:
Loss: 0.070 | Acc: 98.000% (98/100)
Epoch: 32
Loss: 0.008 | Acc: 99.844% (49922/50000)
Test results:
Loss: 0.289 | Acc: 93.380% (9338/10000)
Test results:
Loss: 0.059 | Acc: 98.000% (98/100)
Epoch: 33
Loss: 0.008 | Acc: 99.824% (49912/50000)
Test results:
Loss: 0.287 | Acc: 93.480% (9348/10000)
Test results:
Loss: 0.051 | Acc: 98.000% (98/100)
Epoch: 34
Loss: 0.008 | Acc: 99.834% (49917/50000)
Test results:
Loss: 0.286 | Acc: 93.360% (9336/10000)
Test results:
Loss: 0.064 | Acc: 98.000% (98/100)
Epoch: 35
Loss: 0.008 | Acc: 99.836% (49918/50000)
Test results:
Loss: 0.288 | Acc: 93.310% (9331/10000)
Test results:
Loss: 0.045 | Acc: 98.000% (98/100)
Epoch: 36
Loss: 0.008 | Acc: 99.826% (49913/50000)
Test results:
Loss: 0.288 | Acc: 93.420% (9342/10000)
Test results:
Loss: 0.057 | Acc: 98.000% (98/100)
Epoch: 37
Loss: 0.008 | Acc: 99.836% (49918/50000)
Test results:
Loss: 0.289 | Acc: 93.490% (9349/10000)
Test results:
Loss: 0.078 | Acc: 97.000% (97/100)
Epoch: 38
Loss: 0.008 | Acc: 99.828% (49914/50000)
Test results:
Loss: 0.286 | Acc: 93.390% (9339/10000)
Test results:
Loss: 0.057 | Acc: 98.000% (98/100)
Epoch: 39
Loss: 0.008 | Acc: 99.824% (49912/50000)
Test results:
Loss: 0.289 | Acc: 93.320% (9332/10000)
Test results:
Loss: 0.062 | Acc: 98.000% (98/100)
Epoch: 40
Loss: 0.008 | Acc: 99.826% (49913/50000)
Test results:
Loss: 0.286 | Acc: 93.420% (9342/10000)
Test results:
Loss: 0.061 | Acc: 98.000% (98/100)
Epoch: 41
Loss: 0.008 | Acc: 99.842% (49921/50000)
Test results:
Loss: 0.286 | Acc: 93.380% (9338/10000)
Test results:
Loss: 0.061 | Acc: 98.000% (98/100)
Epoch: 42
Loss: 0.009 | Acc: 99.826% (49913/50000)
Test results:
Loss: 0.289 | Acc: 93.360% (9336/10000)
Test results:
Loss: 0.071 | Acc: 98.000% (98/100)
Epoch: 43
Loss: 0.008 | Acc: 99.860% (49930/50000)
Test results:
Loss: 0.285 | Acc: 93.500% (9350/10000)
Test results:
Loss: 0.048 | Acc: 98.000% (98/100)
Epoch: 44
Loss: 0.008 | Acc: 99.858% (49929/50000)
Test results:
Loss: 0.288 | Acc: 93.440% (9344/10000)
Test results:
Loss: 0.056 | Acc: 98.000% (98/100)
Epoch: 45
Loss: 0.008 | Acc: 99.800% (49900/50000)
Test results:
Loss: 0.286 | Acc: 93.420% (9342/10000)
Test results:
Loss: 0.076 | Acc: 97.000% (97/100)
Epoch: 46
Loss: 0.008 | Acc: 99.822% (49911/50000)
Test results:
Loss: 0.289 | Acc: 93.350% (9335/10000)
Test results:
Loss: 0.058 | Acc: 98.000% (98/100)
Epoch: 47
Loss: 0.008 | Acc: 99.850% (49925/50000)
Test results:
Loss: 0.289 | Acc: 93.400% (9340/10000)
Test results:
Loss: 0.065 | Acc: 98.000% (98/100)
Epoch: 48
Loss: 0.008 | Acc: 99.826% (49913/50000)
Test results:
Loss: 0.290 | Acc: 93.320% (9332/10000)
Test results:
Loss: 0.060 | Acc: 98.000% (98/100)
Epoch: 49
Loss: 0.008 | Acc: 99.862% (49931/50000)
Test results:
Loss: 0.288 | Acc: 93.310% (9331/10000)
Test results:
Loss: 0.054 | Acc: 98.000% (98/100)
Epoch: 50
Loss: 0.008 | Acc: 99.832% (49916/50000)
Test results:
Loss: 0.290 | Acc: 93.270% (9327/10000)
Test results:
Loss: 0.065 | Acc: 98.000% (98/100)
Epoch: 51
Loss: 0.008 | Acc: 99.828% (49914/50000)
Test results:
Loss: 0.288 | Acc: 93.430% (9343/10000)
Test results:
Loss: 0.067 | Acc: 98.000% (98/100)
Epoch: 52
Loss: 0.008 | Acc: 99.828% (49914/50000)
Test results:
Loss: 0.287 | Acc: 93.400% (9340/10000)
Test results:
Loss: 0.055 | Acc: 98.000% (98/100)
Epoch: 53
Loss: 0.007 | Acc: 99.866% (49933/50000)
Test results:
Loss: 0.288 | Acc: 93.430% (9343/10000)
Test results:
Loss: 0.046 | Acc: 98.000% (98/100)
Epoch: 54
Loss: 0.008 | Acc: 99.818% (49909/50000)
Test results:
Loss: 0.286 | Acc: 93.300% (9330/10000)
Test results:
Loss: 0.070 | Acc: 98.000% (98/100)
Epoch: 55
Loss: 0.008 | Acc: 99.852% (49926/50000)
Test results:
Loss: 0.290 | Acc: 93.200% (9320/10000)
Test results:
Loss: 0.068 | Acc: 98.000% (98/100)
Epoch: 56
Loss: 0.008 | Acc: 99.830% (49915/50000)
Test results:
Loss: 0.286 | Acc: 93.460% (9346/10000)
Test results:
Loss: 0.072 | Acc: 98.000% (98/100)
Epoch: 57
Loss: 0.008 | Acc: 99.842% (49921/50000)
Test results:
Loss: 0.286 | Acc: 93.350% (9335/10000)
Test results:
Loss: 0.073 | Acc: 98.000% (98/100)
Epoch: 58
Loss: 0.008 | Acc: 99.836% (49918/50000)
Test results:
Loss: 0.290 | Acc: 93.230% (9323/10000)
Test results:
Loss: 0.055 | Acc: 98.000% (98/100)
Epoch: 59
Loss: 0.008 | Acc: 99.856% (49928/50000)
Test results:
Loss: 0.290 | Acc: 93.330% (9333/10000)
Test results:
Loss: 0.062 | Acc: 98.000% (98/100)
Epoch: 60
Loss: 0.007 | Acc: 99.866% (49933/50000)
Test results:
Loss: 0.285 | Acc: 93.430% (9343/10000)
Test results:
Loss: 0.055 | Acc: 98.000% (98/100)
Epoch: 61
Loss: 0.008 | Acc: 99.846% (49923/50000)
Test results:
Loss: 0.288 | Acc: 93.420% (9342/10000)
Test results:
Loss: 0.056 | Acc: 98.000% (98/100)
Epoch: 62
Loss: 0.008 | Acc: 99.848% (49924/50000)
Test results:
Loss: 0.292 | Acc: 93.320% (9332/10000)
Test results:
Loss: 0.051 | Acc: 98.000% (98/100)
Epoch: 63
Loss: 0.008 | Acc: 99.842% (49921/50000)
Test results:
Loss: 0.289 | Acc: 93.240% (9324/10000)
Test results:
Loss: 0.053 | Acc: 98.000% (98/100)
Epoch: 64
Loss: 0.007 | Acc: 99.836% (49918/50000)
Test results:
Loss: 0.290 | Acc: 93.350% (9335/10000)
Test results:
Loss: 0.065 | Acc: 98.000% (98/100)
Epoch: 65
Loss: 0.007 | Acc: 99.892% (49946/50000)
Test results:
Loss: 0.288 | Acc: 93.390% (9339/10000)
Test results:
Loss: 0.052 | Acc: 98.000% (98/100)
Epoch: 66
Loss: 0.007 | Acc: 99.888% (49944/50000)
Test results:
Loss: 0.290 | Acc: 93.440% (9344/10000)
Test results:
Loss: 0.067 | Acc: 98.000% (98/100)
Epoch: 67
Loss: 0.007 | Acc: 99.884% (49942/50000)
Test results:
Loss: 0.287 | Acc: 93.240% (9324/10000)
Test results:
Loss: 0.069 | Acc: 98.000% (98/100)
Epoch: 68
Loss: 0.008 | Acc: 99.862% (49931/50000)
Test results:
Loss: 0.288 | Acc: 93.280% (9328/10000)
Test results:
Loss: 0.058 | Acc: 98.000% (98/100)
Epoch: 69
Loss: 0.007 | Acc: 99.878% (49939/50000)
Test results:
Loss: 0.287 | Acc: 93.240% (9324/10000)
Test results:
Loss: 0.049 | Acc: 98.000% (98/100)
Epoch: 70
Loss: 0.007 | Acc: 99.882% (49941/50000)
Test results:
Loss: 0.287 | Acc: 93.370% (9337/10000)
Test results:
Loss: 0.057 | Acc: 98.000% (98/100)
Epoch: 71
Loss: 0.007 | Acc: 99.868% (49934/50000)
Test results:
Loss: 0.290 | Acc: 93.390% (9339/10000)
Test results:
Loss: 0.054 | Acc: 98.000% (98/100)
Epoch: 72
Loss: 0.007 | Acc: 99.886% (49943/50000)
Test results:
Loss: 0.288 | Acc: 93.320% (9332/10000)
Test results:
Loss: 0.074 | Acc: 98.000% (98/100)
Epoch: 73
Loss: 0.007 | Acc: 99.878% (49939/50000)
Test results:
Loss: 0.287 | Acc: 93.360% (9336/10000)
Test results:
Loss: 0.063 | Acc: 98.000% (98/100)
Epoch: 74
Loss: 0.007 | Acc: 99.876% (49938/50000)
Test results:
Loss: 0.289 | Acc: 93.490% (9349/10000)
Test results:
Loss: 0.057 | Acc: 98.000% (98/100)
Epoch: 75
Loss: 0.007 | Acc: 99.870% (49935/50000)
Test results:
Loss: 0.289 | Acc: 93.400% (9340/10000)
Test results:
Loss: 0.058 | Acc: 98.000% (98/100)
Epoch: 76
Loss: 0.007 | Acc: 99.878% (49939/50000)
Test results:
Loss: 0.287 | Acc: 93.360% (9336/10000)
Test results:
Loss: 0.055 | Acc: 98.000% (98/100)
Epoch: 77
Loss: 0.007 | Acc: 99.856% (49928/50000)
Test results:
Loss: 0.288 | Acc: 93.270% (9327/10000)
Test results:
Loss: 0.059 | Acc: 98.000% (98/100)
Epoch: 78
Loss: 0.008 | Acc: 99.866% (49933/50000)
Test results:
Loss: 0.288 | Acc: 93.370% (9337/10000)
Test results:
Loss: 0.046 | Acc: 98.000% (98/100)
Epoch: 79
Loss: 0.007 | Acc: 99.878% (49939/50000)
Test results:
Loss: 0.288 | Acc: 93.380% (9338/10000)
Test results:
Loss: 0.050 | Acc: 98.000% (98/100)
Epoch: 80
Loss: 0.007 | Acc: 99.884% (49942/50000)
Test results:
Loss: 0.288 | Acc: 93.370% (9337/10000)
Test results:
Loss: 0.064 | Acc: 97.000% (97/100)
Epoch: 81
Loss: 0.007 | Acc: 99.884% (49942/50000)
Test results:
Loss: 0.289 | Acc: 93.420% (9342/10000)
Test results:
Loss: 0.072 | Acc: 98.000% (98/100)
Epoch: 82
Loss: 0.007 | Acc: 99.874% (49937/50000)
Test results:
Loss: 0.289 | Acc: 93.330% (9333/10000)
Test results:
Loss: 0.074 | Acc: 97.000% (97/100)
Epoch: 83
Loss: 0.007 | Acc: 99.866% (49933/50000)
Test results:
Loss: 0.288 | Acc: 93.380% (9338/10000)
Test results:
Loss: 0.066 | Acc: 98.000% (98/100)
Epoch: 84
Loss: 0.007 | Acc: 99.892% (49946/50000)
Test results:
Loss: 0.289 | Acc: 93.430% (9343/10000)
Test results:
Loss: 0.050 | Acc: 98.000% (98/100)
Epoch: 85
Loss: 0.007 | Acc: 99.880% (49940/50000)
Test results:
Loss: 0.288 | Acc: 93.460% (9346/10000)
Test results:
Loss: 0.063 | Acc: 98.000% (98/100)
Epoch: 86
Loss: 0.007 | Acc: 99.890% (49945/50000)
Test results:
Loss: 0.287 | Acc: 93.320% (9332/10000)
Test results:
Loss: 0.064 | Acc: 98.000% (98/100)
Epoch: 87
Loss: 0.007 | Acc: 99.884% (49942/50000)
Test results:
Loss: 0.288 | Acc: 93.380% (9338/10000)
Test results:
Loss: 0.066 | Acc: 98.000% (98/100)
Epoch: 88
Loss: 0.007 | Acc: 99.894% (49947/50000)
Test results:
Loss: 0.287 | Acc: 93.430% (9343/10000)
Test results:
Loss: 0.060 | Acc: 98.000% (98/100)
Epoch: 89
Loss: 0.007 | Acc: 99.874% (49937/50000)
Test results:
Loss: 0.291 | Acc: 93.350% (9335/10000)
Test results:
Loss: 0.066 | Acc: 98.000% (98/100)
Epoch: 90
Loss: 0.007 | Acc: 99.874% (49937/50000)
Test results:
Loss: 0.287 | Acc: 93.320% (9332/10000)
Test results:
Loss: 0.057 | Acc: 98.000% (98/100)
Epoch: 91
Loss: 0.006 | Acc: 99.904% (49952/50000)
Test results:
Loss: 0.289 | Acc: 93.440% (9344/10000)
Test results:
Loss: 0.059 | Acc: 98.000% (98/100)
Epoch: 92
Loss: 0.007 | Acc: 99.870% (49935/50000)
Test results:
Loss: 0.289 | Acc: 93.410% (9341/10000)
Test results:
Loss: 0.058 | Acc: 98.000% (98/100)
Epoch: 93
Loss: 0.007 | Acc: 99.874% (49937/50000)
Test results:
Loss: 0.290 | Acc: 93.430% (9343/10000)
Test results:
Loss: 0.049 | Acc: 98.000% (98/100)
Epoch: 94
Loss: 0.006 | Acc: 99.912% (49956/50000)
Test results:
Loss: 0.291 | Acc: 93.250% (9325/10000)
Test results:
Loss: 0.067 | Acc: 98.000% (98/100)
Epoch: 95
Loss: 0.006 | Acc: 99.896% (49948/50000)
Test results:
Loss: 0.289 | Acc: 93.350% (9335/10000)
Test results:
Loss: 0.065 | Acc: 98.000% (98/100)
Epoch: 96
Loss: 0.006 | Acc: 99.890% (49945/50000)
Test results:
Loss: 0.291 | Acc: 93.370% (9337/10000)
Test results:
Loss: 0.066 | Acc: 98.000% (98/100)
Epoch: 97
Loss: 0.007 | Acc: 99.898% (49949/50000)
Test results:
Loss: 0.288 | Acc: 93.360% (9336/10000)
Test results:
Loss: 0.057 | Acc: 98.000% (98/100)
Epoch: 98
Loss: 0.006 | Acc: 99.906% (49953/50000)
Test results:
Loss: 0.290 | Acc: 93.290% (9329/10000)
Test results:
Loss: 0.054 | Acc: 98.000% (98/100)
Epoch: 99
Loss: 0.007 | Acc: 99.882% (49941/50000)
Test results:
Loss: 0.290 | Acc: 93.300% (9330/10000)
Test results:
Loss: 0.067 | Acc: 98.000% (98/100)
Epoch: 100
Loss: 0.006 | Acc: 99.918% (49959/50000)
Test results:
Loss: 0.290 | Acc: 93.300% (9330/10000)
Test results:
Loss: 0.056 | Acc: 98.000% (98/100)
Epoch: 101
Loss: 0.006 | Acc: 99.884% (49942/50000)
Test results:
Loss: 0.290 | Acc: 93.240% (9324/10000)
Test results:
Loss: 0.072 | Acc: 98.000% (98/100)
Epoch: 102
Loss: 0.006 | Acc: 99.900% (49950/50000)
Test results:
Loss: 0.290 | Acc: 93.470% (9347/10000)
Test results:
Loss: 0.053 | Acc: 98.000% (98/100)
Epoch: 103
Loss: 0.006 | Acc: 99.900% (49950/50000)
Test results:
Loss: 0.290 | Acc: 93.370% (9337/10000)
Test results:
Loss: 0.049 | Acc: 98.000% (98/100)
Epoch: 104
Loss: 0.007 | Acc: 99.884% (49942/50000)
Test results:
Loss: 0.289 | Acc: 93.350% (9335/10000)
Test results:
Loss: 0.063 | Acc: 98.000% (98/100)
Epoch: 105
Loss: 0.007 | Acc: 99.886% (49943/50000)
Test results:
Loss: 0.289 | Acc: 93.280% (9328/10000)
Test results:
Loss: 0.066 | Acc: 98.000% (98/100)
Epoch: 106
Loss: 0.006 | Acc: 99.894% (49947/50000)
Test results:
Loss: 0.290 | Acc: 93.340% (9334/10000)
Test results:
Loss: 0.057 | Acc: 98.000% (98/100)
Epoch: 107
Loss: 0.006 | Acc: 99.922% (49961/50000)
Test results:
Loss: 0.290 | Acc: 93.240% (9324/10000)
Test results:
Loss: 0.067 | Acc: 98.000% (98/100)
Epoch: 108
Loss: 0.006 | Acc: 99.898% (49949/50000)
Test results:
Loss: 0.291 | Acc: 93.330% (9333/10000)
Test results:
Loss: 0.058 | Acc: 98.000% (98/100)
Epoch: 109
Loss: 0.006 | Acc: 99.906% (49953/50000)
Test results:
Loss: 0.288 | Acc: 93.370% (9337/10000)
Test results:
Loss: 0.066 | Acc: 98.000% (98/100)
Epoch: 110
Loss: 0.006 | Acc: 99.916% (49958/50000)
Test results:
Loss: 0.290 | Acc: 93.290% (9329/10000)
Test results:
Loss: 0.059 | Acc: 98.000% (98/100)
Epoch: 111
Loss: 0.006 | Acc: 99.910% (49955/50000)
Test results:
Loss: 0.292 | Acc: 93.370% (9337/10000)
Test results:
Loss: 0.050 | Acc: 98.000% (98/100)
Epoch: 112
Loss: 0.006 | Acc: 99.914% (49957/50000)
Test results:
Loss: 0.291 | Acc: 93.370% (9337/10000)
Test results:
Loss: 0.061 | Acc: 98.000% (98/100)
Epoch: 113
Loss: 0.006 | Acc: 99.928% (49964/50000)
Test results:
Loss: 0.289 | Acc: 93.300% (9330/10000)
Test results:
Loss: 0.055 | Acc: 98.000% (98/100)
Epoch: 114
Loss: 0.006 | Acc: 99.896% (49948/50000)
Test results:
Loss: 0.290 | Acc: 93.240% (9324/10000)
Test results:
Loss: 0.071 | Acc: 97.000% (97/100)
Epoch: 115
Loss: 0.006 | Acc: 99.904% (49952/50000)
Test results:
Loss: 0.291 | Acc: 93.340% (9334/10000)
Test results:
Loss: 0.056 | Acc: 98.000% (98/100)
Epoch: 116
Loss: 0.006 | Acc: 99.926% (49963/50000)
Test results:
Loss: 0.290 | Acc: 93.320% (9332/10000)
Test results:
Loss: 0.063 | Acc: 98.000% (98/100)
Epoch: 117
Loss: 0.006 | Acc: 99.908% (49954/50000)
Test results:
Loss: 0.292 | Acc: 93.270% (9327/10000)
Test results:
Loss: 0.055 | Acc: 98.000% (98/100)
Epoch: 118
Loss: 0.006 | Acc: 99.912% (49956/50000)
Test results:
Loss: 0.292 | Acc: 93.360% (9336/10000)
Test results:
Loss: 0.048 | Acc: 98.000% (98/100)
Epoch: 119
Loss: 0.006 | Acc: 99.902% (49951/50000)
Test results:
Loss: 0.291 | Acc: 93.360% (9336/10000)
Test results:
Loss: 0.052 | Acc: 98.000% (98/100)
Epoch: 120
Loss: 0.006 | Acc: 99.892% (49946/50000)
Test results:
Loss: 0.290 | Acc: 93.370% (9337/10000)
Test results:
Loss: 0.062 | Acc: 98.000% (98/100)
Epoch: 121
Loss: 0.006 | Acc: 99.900% (49950/50000)
Test results:
Loss: 0.291 | Acc: 93.330% (9333/10000)
Test results:
Loss: 0.066 | Acc: 98.000% (98/100)
Epoch: 122
Loss: 0.006 | Acc: 99.890% (49945/50000)
Test results:
Loss: 0.290 | Acc: 93.350% (9335/10000)
Test results:
Loss: 0.072 | Acc: 98.000% (98/100)
Epoch: 123
Loss: 0.006 | Acc: 99.924% (49962/50000)
Test results:
Loss: 0.288 | Acc: 93.220% (9322/10000)
Test results:
Loss: 0.073 | Acc: 98.000% (98/100)
Epoch: 124
Loss: 0.005 | Acc: 99.944% (49972/50000)
Test results:
Loss: 0.288 | Acc: 93.340% (9334/10000)
Test results:
Loss: 0.064 | Acc: 98.000% (98/100)
Epoch: 125
Loss: 0.005 | Acc: 99.930% (49965/50000)
Test results:
Loss: 0.290 | Acc: 93.330% (9333/10000)
Test results:
Loss: 0.077 | Acc: 98.000% (98/100)
Epoch: 126
Loss: 0.006 | Acc: 99.916% (49958/50000)
Test results:
Loss: 0.292 | Acc: 93.290% (9329/10000)
Test results:
Loss: 0.073 | Acc: 97.000% (97/100)
Epoch: 127
Loss: 0.006 | Acc: 99.906% (49953/50000)
Test results:
Loss: 0.291 | Acc: 93.250% (9325/10000)
Test results:
Loss: 0.053 | Acc: 98.000% (98/100)
Epoch: 128
Loss: 0.006 | Acc: 99.906% (49953/50000)
Test results:
Loss: 0.293 | Acc: 93.210% (9321/10000)
Test results:
Loss: 0.068 | Acc: 98.000% (98/100)
Epoch: 129
Loss: 0.005 | Acc: 99.938% (49969/50000)
Test results:
Loss: 0.291 | Acc: 93.430% (9343/10000)
Test results:
Loss: 0.052 | Acc: 98.000% (98/100)
Epoch: 130
Loss: 0.006 | Acc: 99.912% (49956/50000)
Test results:
Loss: 0.291 | Acc: 93.270% (9327/10000)
Test results:
Loss: 0.067 | Acc: 98.000% (98/100)
Epoch: 131
Loss: 0.005 | Acc: 99.948% (49974/50000)
Test results:
Loss: 0.288 | Acc: 93.410% (9341/10000)
Test results:
Loss: 0.060 | Acc: 98.000% (98/100)
Epoch: 132
Loss: 0.005 | Acc: 99.924% (49962/50000)
Test results:
Loss: 0.290 | Acc: 93.420% (9342/10000)
Test results:
Loss: 0.063 | Acc: 98.000% (98/100)
Epoch: 133
Loss: 0.005 | Acc: 99.932% (49966/50000)
Test results:
Loss: 0.290 | Acc: 93.300% (9330/10000)
Test results:
Loss: 0.049 | Acc: 98.000% (98/100)
Epoch: 134
Loss: 0.005 | Acc: 99.914% (49957/50000)
Test results:
Loss: 0.291 | Acc: 93.430% (9343/10000)
Test results:
Loss: 0.061 | Acc: 98.000% (98/100)
Epoch: 135
Loss: 0.005 | Acc: 99.934% (49967/50000)
Test results:
Loss: 0.292 | Acc: 93.340% (9334/10000)
Test results:
Loss: 0.056 | Acc: 98.000% (98/100)
Epoch: 136
Loss: 0.005 | Acc: 99.922% (49961/50000)
Test results:
Loss: 0.289 | Acc: 93.320% (9332/10000)
Test results:
Loss: 0.060 | Acc: 98.000% (98/100)
Epoch: 137
Loss: 0.005 | Acc: 99.926% (49963/50000)
Test results:
Loss: 0.294 | Acc: 93.330% (9333/10000)
Test results:
Loss: 0.060 | Acc: 98.000% (98/100)
Epoch: 138
Loss: 0.005 | Acc: 99.934% (49967/50000)
Test results:
Loss: 0.290 | Acc: 93.350% (9335/10000)
Test results:
Loss: 0.066 | Acc: 98.000% (98/100)
Epoch: 139
Loss: 0.005 | Acc: 99.916% (49958/50000)
Test results:
Loss: 0.291 | Acc: 93.270% (9327/10000)
Test results:
Loss: 0.069 | Acc: 98.000% (98/100)
Epoch: 140
Loss: 0.005 | Acc: 99.922% (49961/50000)
Test results:
Loss: 0.294 | Acc: 93.410% (9341/10000)
Test results:
Loss: 0.065 | Acc: 98.000% (98/100)
Epoch: 141
Loss: 0.005 | Acc: 99.928% (49964/50000)
Test results:
Loss: 0.296 | Acc: 93.320% (9332/10000)
Test results:
Loss: 0.054 | Acc: 98.000% (98/100)
Epoch: 142
Loss: 0.005 | Acc: 99.934% (49967/50000)
Test results:
Loss: 0.295 | Acc: 93.320% (9332/10000)
Test results:
Loss: 0.060 | Acc: 98.000% (98/100)
Epoch: 143
Loss: 0.005 | Acc: 99.944% (49972/50000)
Test results:
Loss: 0.291 | Acc: 93.320% (9332/10000)
Test results:
Loss: 0.074 | Acc: 98.000% (98/100)
Epoch: 144
Loss: 0.005 | Acc: 99.934% (49967/50000)
Test results:
Loss: 0.291 | Acc: 93.320% (9332/10000)
Test results:
Loss: 0.056 | Acc: 98.000% (98/100)
Epoch: 145
Loss: 0.005 | Acc: 99.934% (49967/50000)
Test results:
Loss: 0.290 | Acc: 93.410% (9341/10000)
Test results:
Loss: 0.068 | Acc: 98.000% (98/100)
Epoch: 146
Loss: 0.005 | Acc: 99.948% (49974/50000)
Test results:
Loss: 0.289 | Acc: 93.290% (9329/10000)
Test results:
Loss: 0.047 | Acc: 98.000% (98/100)
Epoch: 147
Loss: 0.005 | Acc: 99.936% (49968/50000)
Test results:
Loss: 0.291 | Acc: 93.440% (9344/10000)
Test results:
Loss: 0.058 | Acc: 98.000% (98/100)
Epoch: 148
Loss: 0.005 | Acc: 99.940% (49970/50000)
Test results:
Loss: 0.292 | Acc: 93.330% (9333/10000)
Test results:
Loss: 0.068 | Acc: 98.000% (98/100)
Epoch: 149
Loss: 0.005 | Acc: 99.930% (49965/50000)
Test results:
Loss: 0.294 | Acc: 93.250% (9325/10000)
Test results:
Loss: 0.057 | Acc: 98.000% (98/100)
Epoch: 150
Loss: 0.005 | Acc: 99.946% (49973/50000)
Test results:
Loss: 0.291 | Acc: 93.330% (9333/10000)
Test results:
Loss: 0.060 | Acc: 98.000% (98/100)
Epoch: 151
Loss: 0.005 | Acc: 99.914% (49957/50000)
Test results:
Loss: 0.293 | Acc: 93.360% (9336/10000)
Test results:
Loss: 0.058 | Acc: 98.000% (98/100)
Epoch: 152
Loss: 0.005 | Acc: 99.930% (49965/50000)
Test results:
Loss: 0.293 | Acc: 93.380% (9338/10000)
Test results:
Loss: 0.052 | Acc: 98.000% (98/100)
Epoch: 153
Loss: 0.005 | Acc: 99.936% (49968/50000)
Test results:
Loss: 0.293 | Acc: 93.330% (9333/10000)
Test results:
Loss: 0.062 | Acc: 98.000% (98/100)
Epoch: 154
Loss: 0.004 | Acc: 99.938% (49969/50000)
Test results:
Loss: 0.293 | Acc: 93.330% (9333/10000)
Test results:
Loss: 0.068 | Acc: 98.000% (98/100)
Epoch: 155
Loss: 0.005 | Acc: 99.942% (49971/50000)
Test results:
Loss: 0.292 | Acc: 93.320% (9332/10000)
Test results:
Loss: 0.058 | Acc: 98.000% (98/100)
Epoch: 156
Loss: 0.005 | Acc: 99.934% (49967/50000)
Test results:
Loss: 0.293 | Acc: 93.290% (9329/10000)
Test results:
Loss: 0.059 | Acc: 98.000% (98/100)
Epoch: 157
Loss: 0.004 | Acc: 99.948% (49974/50000)
Test results:
Loss: 0.292 | Acc: 93.280% (9328/10000)
Test results:
Loss: 0.059 | Acc: 98.000% (98/100)
Epoch: 158
Loss: 0.005 | Acc: 99.916% (49958/50000)
Test results:
Loss: 0.293 | Acc: 93.270% (9327/10000)
Test results:
Loss: 0.065 | Acc: 98.000% (98/100)
Epoch: 159
Loss: 0.004 | Acc: 99.966% (49983/50000)
Test results:
Loss: 0.291 | Acc: 93.390% (9339/10000)
Test results:
Loss: 0.062 | Acc: 98.000% (98/100)
Epoch: 160
Loss: 0.004 | Acc: 99.964% (49982/50000)
Test results:
Loss: 0.292 | Acc: 93.350% (9335/10000)
Test results:
Loss: 0.063 | Acc: 98.000% (98/100)
Epoch: 161
Loss: 0.004 | Acc: 99.966% (49983/50000)
Test results:
Loss: 0.294 | Acc: 93.360% (9336/10000)
Test results:
Loss: 0.061 | Acc: 98.000% (98/100)
Epoch: 162
Loss: 0.004 | Acc: 99.948% (49974/50000)
Test results:
Loss: 0.293 | Acc: 93.250% (9325/10000)
Test results:
Loss: 0.072 | Acc: 98.000% (98/100)
Epoch: 163
Loss: 0.004 | Acc: 99.944% (49972/50000)
Test results:
Loss: 0.292 | Acc: 93.430% (9343/10000)
Test results:
Loss: 0.064 | Acc: 98.000% (98/100)
Epoch: 164
Loss: 0.005 | Acc: 99.946% (49973/50000)
Test results:
Loss: 0.292 | Acc: 93.280% (9328/10000)
Test results:
Loss: 0.056 | Acc: 98.000% (98/100)
Epoch: 165
Loss: 0.004 | Acc: 99.948% (49974/50000)
Test results:
Loss: 0.291 | Acc: 93.270% (9327/10000)
Test results:
Loss: 0.068 | Acc: 98.000% (98/100)
Epoch: 166
Loss: 0.004 | Acc: 99.940% (49970/50000)
Test results:
Loss: 0.292 | Acc: 93.310% (9331/10000)
Test results:
Loss: 0.065 | Acc: 98.000% (98/100)
Epoch: 167
Loss: 0.004 | Acc: 99.958% (49979/50000)
Test results:
Loss: 0.293 | Acc: 93.390% (9339/10000)
Test results:
Loss: 0.080 | Acc: 98.000% (98/100)
Epoch: 168
Loss: 0.004 | Acc: 99.954% (49977/50000)
Test results:
Loss: 0.295 | Acc: 93.220% (9322/10000)
Test results:
Loss: 0.059 | Acc: 98.000% (98/100)
Epoch: 169
Loss: 0.004 | Acc: 99.950% (49975/50000)
Test results:
Loss: 0.295 | Acc: 93.310% (9331/10000)
Test results:
Loss: 0.069 | Acc: 98.000% (98/100)
Epoch: 170
Loss: 0.004 | Acc: 99.950% (49975/50000)
Test results:
Loss: 0.294 | Acc: 93.300% (9330/10000)
Test results:
Loss: 0.057 | Acc: 98.000% (98/100)
Epoch: 171
Loss: 0.004 | Acc: 99.954% (49977/50000)
Test results:
Loss: 0.294 | Acc: 93.340% (9334/10000)
Test results:
Loss: 0.051 | Acc: 98.000% (98/100)
Epoch: 172
Loss: 0.004 | Acc: 99.952% (49976/50000)
Test results:
Loss: 0.294 | Acc: 93.260% (9326/10000)
Test results:
Loss: 0.066 | Acc: 98.000% (98/100)
Epoch: 173
Loss: 0.004 | Acc: 99.966% (49983/50000)
Test results:
Loss: 0.294 | Acc: 93.310% (9331/10000)
Test results:
Loss: 0.069 | Acc: 98.000% (98/100)
Epoch: 174
Loss: 0.004 | Acc: 99.958% (49979/50000)
Test results:
Loss: 0.291 | Acc: 93.340% (9334/10000)
Test results:
Loss: 0.069 | Acc: 98.000% (98/100)
Epoch: 175
Loss: 0.004 | Acc: 99.964% (49982/50000)
Test results:
Loss: 0.296 | Acc: 93.300% (9330/10000)
Test results:
Loss: 0.066 | Acc: 98.000% (98/100)
Epoch: 176
Loss: 0.004 | Acc: 99.946% (49973/50000)
Test results:
Loss: 0.294 | Acc: 93.360% (9336/10000)
Test results:
Loss: 0.069 | Acc: 98.000% (98/100)
Epoch: 177
Loss: 0.004 | Acc: 99.956% (49978/50000)
Test results:
Loss: 0.295 | Acc: 93.280% (9328/10000)
Test results:
Loss: 0.069 | Acc: 98.000% (98/100)
Epoch: 178
Loss: 0.004 | Acc: 99.958% (49979/50000)
Test results:
Loss: 0.295 | Acc: 93.320% (9332/10000)
Test results:
Loss: 0.055 | Acc: 98.000% (98/100)
Epoch: 179
Loss: 0.004 | Acc: 99.946% (49973/50000)
Test results:
Loss: 0.295 | Acc: 93.310% (9331/10000)
Test results:
Loss: 0.068 | Acc: 98.000% (98/100)
Epoch: 180
Loss: 0.004 | Acc: 99.948% (49974/50000)
Test results:
Loss: 0.296 | Acc: 93.190% (9319/10000)
Test results:
Loss: 0.053 | Acc: 98.000% (98/100)
Epoch: 181
Loss: 0.004 | Acc: 99.952% (49976/50000)
Test results:
Loss: 0.294 | Acc: 93.280% (9328/10000)
Test results:
Loss: 0.058 | Acc: 98.000% (98/100)
Epoch: 182
Loss: 0.004 | Acc: 99.948% (49974/50000)
Test results:
Loss: 0.292 | Acc: 93.380% (9338/10000)
Test results:
Loss: 0.061 | Acc: 98.000% (98/100)
Epoch: 183
Loss: 0.004 | Acc: 99.970% (49985/50000)
Test results:
Loss: 0.293 | Acc: 93.360% (9336/10000)
Test results:
Loss: 0.070 | Acc: 98.000% (98/100)
Epoch: 184
Loss: 0.004 | Acc: 99.954% (49977/50000)
Test results:
Loss: 0.294 | Acc: 93.320% (9332/10000)
Test results:
Loss: 0.071 | Acc: 98.000% (98/100)
Epoch: 185
Loss: 0.003 | Acc: 99.966% (49983/50000)
Test results:
Loss: 0.295 | Acc: 93.340% (9334/10000)
Test results:
Loss: 0.071 | Acc: 98.000% (98/100)
Epoch: 186
Loss: 0.004 | Acc: 99.966% (49983/50000)
Test results:
Loss: 0.294 | Acc: 93.360% (9336/10000)
Test results:
Loss: 0.060 | Acc: 98.000% (98/100)
Epoch: 187
Loss: 0.004 | Acc: 99.972% (49986/50000)
Test results:
Loss: 0.297 | Acc: 93.320% (9332/10000)
Test results:
Loss: 0.065 | Acc: 98.000% (98/100)
Epoch: 188
Loss: 0.004 | Acc: 99.966% (49983/50000)
Test results:
Loss: 0.297 | Acc: 93.380% (9338/10000)
Test results:
Loss: 0.063 | Acc: 98.000% (98/100)
Epoch: 189
Loss: 0.004 | Acc: 99.968% (49984/50000)
Test results:
Loss: 0.296 | Acc: 93.230% (9323/10000)
Test results:
Loss: 0.074 | Acc: 98.000% (98/100)
Epoch: 190
Loss: 0.003 | Acc: 99.962% (49981/50000)
Test results:
Loss: 0.295 | Acc: 93.310% (9331/10000)
Test results:
Loss: 0.074 | Acc: 98.000% (98/100)
Epoch: 191
Loss: 0.003 | Acc: 99.982% (49991/50000)
Test results:
Loss: 0.296 | Acc: 93.230% (9323/10000)
Test results:
Loss: 0.071 | Acc: 98.000% (98/100)
Epoch: 192
Loss: 0.004 | Acc: 99.956% (49978/50000)
Test results:
Loss: 0.298 | Acc: 93.250% (9325/10000)
Test results:
Loss: 0.070 | Acc: 98.000% (98/100)
Epoch: 193
Loss: 0.004 | Acc: 99.972% (49986/50000)
Test results:
Loss: 0.295 | Acc: 93.210% (9321/10000)
Test results:
Loss: 0.060 | Acc: 98.000% (98/100)
Epoch: 194
Loss: 0.004 | Acc: 99.956% (49978/50000)
Test results:
Loss: 0.296 | Acc: 93.230% (9323/10000)
Test results:
Loss: 0.071 | Acc: 98.000% (98/100)
Epoch: 195
Loss: 0.004 | Acc: 99.950% (49975/50000)
Test results:
Loss: 0.298 | Acc: 93.260% (9326/10000)
Test results:
Loss: 0.070 | Acc: 98.000% (98/100)
Epoch: 196
Loss: 0.003 | Acc: 99.968% (49984/50000)
Test results:
Loss: 0.293 | Acc: 93.280% (9328/10000)
Test results:
Loss: 0.076 | Acc: 98.000% (98/100)
Epoch: 197
Loss: 0.003 | Acc: 99.968% (49984/50000)
Test results:
Loss: 0.296 | Acc: 93.240% (9324/10000)
Test results:
Loss: 0.065 | Acc: 98.000% (98/100)
Epoch: 198
Loss: 0.003 | Acc: 99.972% (49986/50000)
Test results:
Loss: 0.297 | Acc: 93.190% (9319/10000)
Test results:
Loss: 0.068 | Acc: 98.000% (98/100)
Epoch: 199
Loss: 0.003 | Acc: 99.982% (49991/50000)
Test results:
Loss: 0.300 | Acc: 93.310% (9331/10000)
Test results:
Loss: 0.057 | Acc: 98.000% (98/100)
Epoch: 200
Loss: 0.003 | Acc: 99.958% (49979/50000)
Test results:
Loss: 0.298 | Acc: 93.290% (9329/10000)
Test results:
Loss: 0.072 | Acc: 98.000% (98/100)
Epoch: 201
Loss: 0.003 | Acc: 99.974% (49987/50000)
Test results:
Loss: 0.299 | Acc: 93.240% (9324/10000)
Test results:
Loss: 0.071 | Acc: 98.000% (98/100)
Epoch: 202
Loss: 0.003 | Acc: 99.972% (49986/50000)
Test results:
Loss: 0.298 | Acc: 93.280% (9328/10000)
Test results:
Loss: 0.071 | Acc: 98.000% (98/100)
Epoch: 203
Loss: 0.003 | Acc: 99.978% (49989/50000)
Test results:
Loss: 0.300 | Acc: 93.230% (9323/10000)
Test results:
Loss: 0.058 | Acc: 98.000% (98/100)
Epoch: 204
Loss: 0.003 | Acc: 99.974% (49987/50000)
Test results:
Loss: 0.299 | Acc: 93.280% (9328/10000)
Test results:
Loss: 0.073 | Acc: 98.000% (98/100)
Epoch: 205
Loss: 0.003 | Acc: 99.974% (49987/50000)
Test results:
Loss: 0.298 | Acc: 93.220% (9322/10000)
Test results:
Loss: 0.065 | Acc: 98.000% (98/100)
Epoch: 206
Loss: 0.003 | Acc: 99.968% (49984/50000)
Test results:
Loss: 0.295 | Acc: 93.280% (9328/10000)
Test results:
Loss: 0.067 | Acc: 98.000% (98/100)
Epoch: 207
Loss: 0.003 | Acc: 99.980% (49990/50000)
Test results:
Loss: 0.300 | Acc: 93.230% (9323/10000)
Test results:
Loss: 0.066 | Acc: 98.000% (98/100)
Epoch: 208
Loss: 0.003 | Acc: 99.964% (49982/50000)
Test results:
Loss: 0.298 | Acc: 93.290% (9329/10000)
Test results:
Loss: 0.074 | Acc: 98.000% (98/100)
Epoch: 209
Loss: 0.003 | Acc: 99.972% (49986/50000)
Test results:
Loss: 0.302 | Acc: 93.200% (9320/10000)
Test results:
Loss: 0.082 | Acc: 98.000% (98/100)
Epoch: 210
Loss: 0.003 | Acc: 99.970% (49985/50000)
Test results:
Loss: 0.298 | Acc: 93.210% (9321/10000)
Test results:
Loss: 0.080 | Acc: 98.000% (98/100)
Epoch: 211
Loss: 0.003 | Acc: 99.978% (49989/50000)
Test results:
Loss: 0.297 | Acc: 93.290% (9329/10000)
Test results:
Loss: 0.081 | Acc: 98.000% (98/100)
Epoch: 212
Loss: 0.003 | Acc: 99.976% (49988/50000)
Test results:
Loss: 0.298 | Acc: 93.260% (9326/10000)
Test results:
Loss: 0.074 | Acc: 98.000% (98/100)
Epoch: 213
Loss: 0.003 | Acc: 99.972% (49986/50000)
Test results:
Loss: 0.296 | Acc: 93.220% (9322/10000)
Test results:
Loss: 0.078 | Acc: 98.000% (98/100)
Epoch: 214
Loss: 0.003 | Acc: 99.976% (49988/50000)
Test results:
Loss: 0.300 | Acc: 93.350% (9335/10000)
Test results:
Loss: 0.076 | Acc: 98.000% (98/100)
Epoch: 215
Loss: 0.003 | Acc: 99.986% (49993/50000)
Test results:
Loss: 0.298 | Acc: 93.220% (9322/10000)
Test results:
Loss: 0.076 | Acc: 98.000% (98/100)
Epoch: 216
Loss: 0.003 | Acc: 99.982% (49991/50000)
Test results:
Loss: 0.301 | Acc: 93.340% (9334/10000)
Test results:
Loss: 0.082 | Acc: 98.000% (98/100)
Epoch: 217
Loss: 0.003 | Acc: 99.972% (49986/50000)
Test results:
Loss: 0.298 | Acc: 93.360% (9336/10000)
Test results:
Loss: 0.063 | Acc: 98.000% (98/100)
Epoch: 218
Loss: 0.003 | Acc: 99.988% (49994/50000)
Test results:
Loss: 0.300 | Acc: 93.330% (9333/10000)
Test results:
Loss: 0.065 | Acc: 98.000% (98/100)
Epoch: 219
Loss: 0.003 | Acc: 99.970% (49985/50000)
Test results:
Loss: 0.300 | Acc: 93.260% (9326/10000)
Test results:
Loss: 0.066 | Acc: 98.000% (98/100)
Epoch: 220
Loss: 0.003 | Acc: 99.964% (49982/50000)
Test results:
Loss: 0.300 | Acc: 93.280% (9328/10000)
Test results:
Loss: 0.076 | Acc: 98.000% (98/100)
Epoch: 221
Loss: 0.003 | Acc: 99.978% (49989/50000)
Test results:
Loss: 0.302 | Acc: 93.310% (9331/10000)
Test results:
Loss: 0.072 | Acc: 98.000% (98/100)
Epoch: 222
Loss: 0.003 | Acc: 99.980% (49990/50000)
Test results:
Loss: 0.302 | Acc: 93.320% (9332/10000)
Test results:
Loss: 0.061 | Acc: 98.000% (98/100)
Epoch: 223
Loss: 0.003 | Acc: 99.982% (49991/50000)
Test results:
Loss: 0.299 | Acc: 93.330% (9333/10000)
Test results:
Loss: 0.063 | Acc: 98.000% (98/100)
Epoch: 224
Loss: 0.003 | Acc: 99.984% (49992/50000)
Test results:
Loss: 0.300 | Acc: 93.170% (9317/10000)
Test results:
Loss: 0.071 | Acc: 98.000% (98/100)
Epoch: 225
Loss: 0.003 | Acc: 99.980% (49990/50000)
Test results:
Loss: 0.300 | Acc: 93.290% (9329/10000)
Test results:
Loss: 0.076 | Acc: 98.000% (98/100)
Epoch: 226
Loss: 0.003 | Acc: 99.988% (49994/50000)
Test results:
Loss: 0.299 | Acc: 93.240% (9324/10000)
Test results:
Loss: 0.083 | Acc: 98.000% (98/100)
Epoch: 227
Loss: 0.003 | Acc: 99.984% (49992/50000)
Test results:
Loss: 0.300 | Acc: 93.380% (9338/10000)
Test results:
Loss: 0.061 | Acc: 98.000% (98/100)
Epoch: 228
Loss: 0.002 | Acc: 99.986% (49993/50000)
Test results:
Loss: 0.299 | Acc: 93.270% (9327/10000)
Test results:
Loss: 0.057 | Acc: 98.000% (98/100)
Epoch: 229
Loss: 0.002 | Acc: 99.978% (49989/50000)
Test results:
Loss: 0.300 | Acc: 93.200% (9320/10000)
Test results:
Loss: 0.076 | Acc: 98.000% (98/100)
Epoch: 230
Loss: 0.003 | Acc: 99.988% (49994/50000)
Test results:
Loss: 0.300 | Acc: 93.240% (9324/10000)
Test results:
Loss: 0.071 | Acc: 98.000% (98/100)
Epoch: 231
Loss: 0.003 | Acc: 99.970% (49985/50000)
Test results:
Loss: 0.299 | Acc: 93.290% (9329/10000)
Test results:
Loss: 0.066 | Acc: 98.000% (98/100)
Epoch: 232
Loss: 0.003 | Acc: 99.986% (49993/50000)
Test results:
Loss: 0.297 | Acc: 93.250% (9325/10000)
Test results:
Loss: 0.069 | Acc: 98.000% (98/100)
Epoch: 233
Loss: 0.003 | Acc: 99.976% (49988/50000)
Test results:
Loss: 0.299 | Acc: 93.320% (9332/10000)
Test results:
Loss: 0.068 | Acc: 98.000% (98/100)
Epoch: 234
Loss: 0.002 | Acc: 99.982% (49991/50000)
Test results:
Loss: 0.301 | Acc: 93.190% (9319/10000)
Test results:
Loss: 0.063 | Acc: 98.000% (98/100)
Epoch: 235
Loss: 0.002 | Acc: 99.982% (49991/50000)
Test results:
Loss: 0.302 | Acc: 93.300% (9330/10000)
Test results:
Loss: 0.077 | Acc: 98.000% (98/100)
Epoch: 236
Loss: 0.002 | Acc: 99.986% (49993/50000)
Test results:
Loss: 0.302 | Acc: 93.280% (9328/10000)
Test results:
Loss: 0.081 | Acc: 98.000% (98/100)
Epoch: 237
Loss: 0.002 | Acc: 99.990% (49995/50000)
Test results:
Loss: 0.302 | Acc: 93.310% (9331/10000)
Test results:
Loss: 0.080 | Acc: 98.000% (98/100)
Epoch: 238
Loss: 0.002 | Acc: 99.986% (49993/50000)
Test results:
Loss: 0.301 | Acc: 93.210% (9321/10000)
Test results:
Loss: 0.070 | Acc: 98.000% (98/100)
Epoch: 239
Loss: 0.002 | Acc: 99.992% (49996/50000)
Test results:
Loss: 0.303 | Acc: 93.280% (9328/10000)
Test results:
Loss: 0.073 | Acc: 98.000% (98/100)
Epoch: 240
Loss: 0.002 | Acc: 99.988% (49994/50000)
Test results:
Loss: 0.301 | Acc: 93.300% (9330/10000)
Test results:
Loss: 0.072 | Acc: 98.000% (98/100)
Epoch: 241
Loss: 0.002 | Acc: 99.980% (49990/50000)
Test results:
Loss: 0.300 | Acc: 93.250% (9325/10000)
Test results:
Loss: 0.074 | Acc: 98.000% (98/100)
Epoch: 242
Loss: 0.002 | Acc: 99.980% (49990/50000)
Test results:
Loss: 0.299 | Acc: 93.400% (9340/10000)
Test results:
Loss: 0.064 | Acc: 98.000% (98/100)
Epoch: 243
Loss: 0.002 | Acc: 99.992% (49996/50000)
Test results:
Loss: 0.301 | Acc: 93.300% (9330/10000)
Test results:
Loss: 0.079 | Acc: 98.000% (98/100)
Epoch: 244
Loss: 0.002 | Acc: 99.986% (49993/50000)
Test results:
Loss: 0.301 | Acc: 93.220% (9322/10000)
Test results:
Loss: 0.074 | Acc: 98.000% (98/100)
Epoch: 245
Loss: 0.002 | Acc: 99.984% (49992/50000)
Test results:
Loss: 0.301 | Acc: 93.230% (9323/10000)
Test results:
Loss: 0.068 | Acc: 98.000% (98/100)
Epoch: 246
Loss: 0.002 | Acc: 99.986% (49993/50000)
Test results:
Loss: 0.300 | Acc: 93.360% (9336/10000)
Test results:
Loss: 0.074 | Acc: 98.000% (98/100)
Epoch: 247
Loss: 0.003 | Acc: 99.976% (49988/50000)
Test results:
Loss: 0.299 | Acc: 93.300% (9330/10000)
Test results:
Loss: 0.067 | Acc: 98.000% (98/100)
Epoch: 248
Loss: 0.002 | Acc: 99.984% (49992/50000)
Test results:
Loss: 0.301 | Acc: 93.280% (9328/10000)
Test results:
Loss: 0.078 | Acc: 98.000% (98/100)
Epoch: 249
Loss: 0.002 | Acc: 99.982% (49991/50000)
Test results:
Loss: 0.302 | Acc: 93.260% (9326/10000)
Test results:
Loss: 0.067 | Acc: 98.000% (98/100)
Epoch: 250
Loss: 0.002 | Acc: 99.978% (49989/50000)
Test results:
Loss: 0.301 | Acc: 93.200% (9320/10000)
Test results:
Loss: 0.075 | Acc: 98.000% (98/100)
Epoch: 251
Loss: 0.002 | Acc: 99.984% (49992/50000)
Test results:
Loss: 0.300 | Acc: 93.310% (9331/10000)
Test results:
Loss: 0.085 | Acc: 98.000% (98/100)
Epoch: 252
Loss: 0.002 | Acc: 99.984% (49992/50000)
Test results:
Loss: 0.304 | Acc: 93.190% (9319/10000)
Test results:
Loss: 0.081 | Acc: 98.000% (98/100)
Epoch: 253
Loss: 0.002 | Acc: 99.988% (49994/50000)
Test results:
Loss: 0.304 | Acc: 93.240% (9324/10000)
Test results:
Loss: 0.081 | Acc: 98.000% (98/100)
Epoch: 254
Loss: 0.002 | Acc: 99.984% (49992/50000)
Test results:
Loss: 0.305 | Acc: 93.240% (9324/10000)
Test results:
Loss: 0.083 | Acc: 98.000% (98/100)
Epoch: 255
Loss: 0.002 | Acc: 99.988% (49994/50000)
Test results:
Loss: 0.302 | Acc: 93.180% (9318/10000)
Test results:
Loss: 0.073 | Acc: 98.000% (98/100)
Epoch: 256
Loss: 0.002 | Acc: 99.990% (49995/50000)
Test results:
Loss: 0.299 | Acc: 93.370% (9337/10000)
Test results:
Loss: 0.082 | Acc: 98.000% (98/100)
Epoch: 257
Loss: 0.002 | Acc: 99.994% (49997/50000)
Test results:
Loss: 0.300 | Acc: 93.230% (9323/10000)
Test results:
Loss: 0.086 | Acc: 98.000% (98/100)
Epoch: 258
Loss: 0.002 | Acc: 99.988% (49994/50000)
Test results:
Loss: 0.299 | Acc: 93.300% (9330/10000)
Test results:
Loss: 0.086 | Acc: 98.000% (98/100)
Epoch: 259
Loss: 0.002 | Acc: 99.986% (49993/50000)
Test results:
Loss: 0.301 | Acc: 93.300% (9330/10000)
Test results:
Loss: 0.086 | Acc: 98.000% (98/100)
Epoch: 260
Loss: 0.002 | Acc: 99.994% (49997/50000)
Test results:
Loss: 0.301 | Acc: 93.260% (9326/10000)
Test results:
Loss: 0.078 | Acc: 98.000% (98/100)
Epoch: 261
Loss: 0.002 | Acc: 99.984% (49992/50000)
Test results:
Loss: 0.299 | Acc: 93.290% (9329/10000)
Test results:
Loss: 0.076 | Acc: 98.000% (98/100)
Epoch: 262
Loss: 0.002 | Acc: 99.992% (49996/50000)
Test results:
Loss: 0.301 | Acc: 93.330% (9333/10000)
Test results:
Loss: 0.081 | Acc: 98.000% (98/100)
Epoch: 263
Loss: 0.002 | Acc: 99.988% (49994/50000)
Test results:
Loss: 0.301 | Acc: 93.160% (9316/10000)
Test results:
Loss: 0.079 | Acc: 98.000% (98/100)
Epoch: 264
Loss: 0.002 | Acc: 99.992% (49996/50000)
Test results:
Loss: 0.301 | Acc: 93.300% (9330/10000)
Test results:
Loss: 0.076 | Acc: 98.000% (98/100)
Epoch: 265
Loss: 0.002 | Acc: 99.988% (49994/50000)
Test results:
Loss: 0.305 | Acc: 93.090% (9309/10000)
Test results:
Loss: 0.073 | Acc: 98.000% (98/100)
Epoch: 266
Loss: 0.002 | Acc: 99.996% (49998/50000)
Test results:
Loss: 0.304 | Acc: 93.200% (9320/10000)
Test results:
Loss: 0.084 | Acc: 98.000% (98/100)
Epoch: 267
Loss: 0.002 | Acc: 99.992% (49996/50000)
Test results:
Loss: 0.301 | Acc: 93.260% (9326/10000)
Test results:
Loss: 0.078 | Acc: 98.000% (98/100)
Epoch: 268
Loss: 0.002 | Acc: 99.988% (49994/50000)
Test results:
Loss: 0.299 | Acc: 93.300% (9330/10000)
Test results:
Loss: 0.077 | Acc: 98.000% (98/100)
Epoch: 269
Loss: 0.002 | Acc: 99.990% (49995/50000)
Test results:
Loss: 0.302 | Acc: 93.150% (9315/10000)
Test results:
Loss: 0.073 | Acc: 98.000% (98/100)
Epoch: 270
Loss: 0.002 | Acc: 99.990% (49995/50000)
Test results:
Loss: 0.302 | Acc: 93.250% (9325/10000)
Test results:
Loss: 0.076 | Acc: 98.000% (98/100)
Epoch: 271
Loss: 0.002 | Acc: 99.990% (49995/50000)
Test results:
Loss: 0.302 | Acc: 93.200% (9320/10000)
Test results:
Loss: 0.080 | Acc: 98.000% (98/100)
Epoch: 272
Loss: 0.002 | Acc: 99.990% (49995/50000)
Test results:
Loss: 0.301 | Acc: 93.280% (9328/10000)
Test results:
Loss: 0.086 | Acc: 98.000% (98/100)
Epoch: 273
Loss: 0.002 | Acc: 99.990% (49995/50000)
Test results:
Loss: 0.303 | Acc: 93.280% (9328/10000)
Test results:
Loss: 0.076 | Acc: 98.000% (98/100)
Epoch: 274
Loss: 0.002 | Acc: 99.996% (49998/50000)
Test results:
Loss: 0.303 | Acc: 93.170% (9317/10000)
Test results:
Loss: 0.080 | Acc: 98.000% (98/100)
Epoch: 275
Loss: 0.002 | Acc: 99.992% (49996/50000)
Test results:
Loss: 0.303 | Acc: 93.340% (9334/10000)
Test results:
Loss: 0.082 | Acc: 97.000% (97/100)
Epoch: 276
Loss: 0.002 | Acc: 99.994% (49997/50000)
Test results:
Loss: 0.304 | Acc: 93.180% (9318/10000)
Test results:
Loss: 0.073 | Acc: 98.000% (98/100)
Epoch: 277
Loss: 0.002 | Acc: 99.992% (49996/50000)
Test results:
Loss: 0.300 | Acc: 93.260% (9326/10000)
Test results:
Loss: 0.082 | Acc: 97.000% (97/100)
Epoch: 278
Loss: 0.002 | Acc: 99.988% (49994/50000)
Test results:
Loss: 0.302 | Acc: 93.120% (9312/10000)
Test results:
Loss: 0.078 | Acc: 97.000% (97/100)
Epoch: 279
Loss: 0.002 | Acc: 99.994% (49997/50000)
Test results:
Loss: 0.302 | Acc: 93.170% (9317/10000)
Test results:
Loss: 0.081 | Acc: 98.000% (98/100)
Epoch: 280
Loss: 0.002 | Acc: 99.994% (49997/50000)
Test results:
Loss: 0.301 | Acc: 93.200% (9320/10000)
Test results:
Loss: 0.079 | Acc: 98.000% (98/100)
Epoch: 281
Loss: 0.002 | Acc: 99.986% (49993/50000)
Test results:
Loss: 0.301 | Acc: 93.270% (9327/10000)
Test results:
Loss: 0.091 | Acc: 97.000% (97/100)
Epoch: 282
Loss: 0.002 | Acc: 99.996% (49998/50000)
Test results:
Loss: 0.301 | Acc: 93.220% (9322/10000)
Test results:
Loss: 0.089 | Acc: 97.000% (97/100)
Epoch: 283
Loss: 0.002 | Acc: 99.990% (49995/50000)
Test results:
Loss: 0.301 | Acc: 93.330% (9333/10000)
Test results:
Loss: 0.097 | Acc: 97.000% (97/100)
Epoch: 284
Loss: 0.002 | Acc: 100.000% (50000/50000)
Test results:
Loss: 0.302 | Acc: 93.320% (9332/10000)
Test results:
Loss: 0.078 | Acc: 98.000% (98/100)
Epoch: 285
Loss: 0.002 | Acc: 99.992% (49996/50000)
Test results:
Loss: 0.301 | Acc: 93.240% (9324/10000)
Test results:
Loss: 0.088 | Acc: 97.000% (97/100)
Epoch: 286
Loss: 0.002 | Acc: 99.982% (49991/50000)
Test results:
Loss: 0.300 | Acc: 93.180% (9318/10000)
Test results:
Loss: 0.088 | Acc: 98.000% (98/100)
Epoch: 287
Loss: 0.002 | Acc: 99.996% (49998/50000)
Test results:
Loss: 0.303 | Acc: 93.310% (9331/10000)
Test results:
Loss: 0.082 | Acc: 98.000% (98/100)
Epoch: 288
Loss: 0.002 | Acc: 99.998% (49999/50000)
Test results:
Loss: 0.302 | Acc: 93.260% (9326/10000)
Test results:
Loss: 0.085 | Acc: 97.000% (97/100)
Epoch: 289
Loss: 0.002 | Acc: 99.992% (49996/50000)
Test results:
Loss: 0.299 | Acc: 93.160% (9316/10000)
Test results:
Loss: 0.079 | Acc: 97.000% (97/100)
Epoch: 290
Loss: 0.002 | Acc: 99.994% (49997/50000)
Test results:
Loss: 0.297 | Acc: 93.260% (9326/10000)
Test results:
Loss: 0.080 | Acc: 97.000% (97/100)
Epoch: 291
Loss: 0.002 | Acc: 99.990% (49995/50000)
Test results:
Loss: 0.298 | Acc: 93.270% (9327/10000)
Test results:
Loss: 0.087 | Acc: 98.000% (98/100)
Epoch: 292
Loss: 0.002 | Acc: 99.996% (49998/50000)
Test results:
Loss: 0.300 | Acc: 93.260% (9326/10000)
Test results:
Loss: 0.077 | Acc: 97.000% (97/100)
Epoch: 293
Loss: 0.002 | Acc: 99.996% (49998/50000)
Test results:
Loss: 0.301 | Acc: 93.280% (9328/10000)
Test results:
Loss: 0.086 | Acc: 98.000% (98/100)
Epoch: 294
Loss: 0.002 | Acc: 99.996% (49998/50000)
Test results:
Loss: 0.299 | Acc: 93.180% (9318/10000)
Test results:
Loss: 0.079 | Acc: 98.000% (98/100)
Epoch: 295
Loss: 0.002 | Acc: 99.998% (49999/50000)
Test results:
Loss: 0.300 | Acc: 93.290% (9329/10000)
Test results:
Loss: 0.094 | Acc: 97.000% (97/100)
Epoch: 296
Loss: 0.001 | Acc: 99.996% (49998/50000)
Test results:
Loss: 0.298 | Acc: 93.310% (9331/10000)
Test results:
Loss: 0.081 | Acc: 98.000% (98/100)
Epoch: 297
Loss: 0.002 | Acc: 99.996% (49998/50000)
Test results:
Loss: 0.298 | Acc: 93.270% (9327/10000)
Test results:
Loss: 0.085 | Acc: 98.000% (98/100)
Epoch: 298
Loss: 0.002 | Acc: 99.998% (49999/50000)
Test results:
Loss: 0.298 | Acc: 93.290% (9329/10000)
Test results:
Loss: 0.092 | Acc: 98.000% (98/100)
Epoch: 299
Loss: 0.002 | Acc: 99.992% (49996/50000)
Test results:
Loss: 0.300 | Acc: 93.190% (9319/10000)
Test results:
Loss: 0.101 | Acc: 97.000% (97/100)
Epoch: 300
Loss: 0.002 | Acc: 99.994% (49997/50000)
Test results:
Loss: 0.300 | Acc: 93.190% (9319/10000)
Test results:
Loss: 0.085 | Acc: 98.000% (98/100)
Epoch: 301
Loss: 0.001 | Acc: 100.000% (50000/50000)
Test results:
Loss: 0.301 | Acc: 93.260% (9326/10000)
Test results:
Loss: 0.082 | Acc: 98.000% (98/100)
Epoch: 302
Loss: 0.002 | Acc: 99.996% (49998/50000)
Test results:
Loss: 0.298 | Acc: 93.250% (9325/10000)
Test results:
Loss: 0.090 | Acc: 97.000% (97/100)
Epoch: 303
Loss: 0.001 | Acc: 99.996% (49998/50000)
Test results:
Loss: 0.301 | Acc: 93.220% (9322/10000)
Test results:
Loss: 0.104 | Acc: 97.000% (97/100)
Epoch: 304
Loss: 0.001 | Acc: 99.998% (49999/50000)
Test results:
Loss: 0.298 | Acc: 93.170% (9317/10000)
Test results:
Loss: 0.082 | Acc: 98.000% (98/100)
Epoch: 305
Loss: 0.002 | Acc: 99.990% (49995/50000)
Test results:
Loss: 0.302 | Acc: 93.220% (9322/10000)
Test results:
Loss: 0.076 | Acc: 98.000% (98/100)
Epoch: 306
Loss: 0.002 | Acc: 99.990% (49995/50000)
Test results:
Loss: 0.301 | Acc: 93.200% (9320/10000)
Test results:
Loss: 0.111 | Acc: 97.000% (97/100)
Epoch: 307
Loss: 0.002 | Acc: 99.988% (49994/50000)
Test results:
Loss: 0.299 | Acc: 93.260% (9326/10000)
Test results:
Loss: 0.105 | Acc: 97.000% (97/100)
Epoch: 308
Loss: 0.001 | Acc: 99.998% (49999/50000)
Test results:
Loss: 0.297 | Acc: 93.240% (9324/10000)
Test results:
Loss: 0.087 | Acc: 97.000% (97/100)
Epoch: 309
Loss: 0.001 | Acc: 99.994% (49997/50000)
Test results:
Loss: 0.300 | Acc: 93.220% (9322/10000)
Test results:
Loss: 0.097 | Acc: 96.000% (96/100)
Epoch: 310
Loss: 0.002 | Acc: 99.996% (49998/50000)
Test results:
Loss: 0.301 | Acc: 93.230% (9323/10000)
Test results:
Loss: 0.089 | Acc: 97.000% (97/100)
Epoch: 311
Loss: 0.001 | Acc: 100.000% (50000/50000)
Test results:
Loss: 0.298 | Acc: 93.240% (9324/10000)
Test results:
Loss: 0.088 | Acc: 97.000% (97/100)
Epoch: 312
Loss: 0.001 | Acc: 99.994% (49997/50000)
Test results:
Loss: 0.300 | Acc: 93.240% (9324/10000)
Test results:
Loss: 0.105 | Acc: 97.000% (97/100)
Epoch: 313
Loss: 0.001 | Acc: 99.994% (49997/50000)
Test results:
Loss: 0.298 | Acc: 93.300% (9330/10000)
Test results:
Loss: 0.093 | Acc: 98.000% (98/100)
Epoch: 314
Loss: 0.001 | Acc: 99.996% (49998/50000)
Test results:
Loss: 0.301 | Acc: 93.300% (9330/10000)
Test results:
Loss: 0.105 | Acc: 96.000% (96/100)
Epoch: 315
Loss: 0.001 | Acc: 99.996% (49998/50000)
Test results:
Loss: 0.298 | Acc: 93.100% (9310/10000)
Test results:
Loss: 0.113 | Acc: 97.000% (97/100)
Epoch: 316
Loss: 0.001 | Acc: 99.996% (49998/50000)
Test results:
Loss: 0.301 | Acc: 93.330% (9333/10000)
Test results:
Loss: 0.117 | Acc: 96.000% (96/100)
Epoch: 317
Loss: 0.001 | Acc: 99.998% (49999/50000)
Test results:
Loss: 0.302 | Acc: 93.240% (9324/10000)
Test results:
Loss: 0.109 | Acc: 97.000% (97/100)
Epoch: 318
Loss: 0.001 | Acc: 99.994% (49997/50000)
Test results:
Loss: 0.297 | Acc: 93.270% (9327/10000)
Test results:
Loss: 0.104 | Acc: 97.000% (97/100)
Epoch: 319
Loss: 0.001 | Acc: 99.998% (49999/50000)
Test results:
Loss: 0.295 | Acc: 93.180% (9318/10000)
Test results:
Loss: 0.108 | Acc: 96.000% (96/100)
Epoch: 320
Loss: 0.001 | Acc: 100.000% (50000/50000)
Test results:
Loss: 0.295 | Acc: 93.210% (9321/10000)
Test results:
Loss: 0.121 | Acc: 97.000% (97/100)
Epoch: 321
Loss: 0.001 | Acc: 99.994% (49997/50000)
Test results:
Loss: 0.296 | Acc: 93.270% (9327/10000)
Test results:
Loss: 0.138 | Acc: 97.000% (97/100)
Epoch: 322
Loss: 0.001 | Acc: 99.998% (49999/50000)
Test results:
Loss: 0.295 | Acc: 93.310% (9331/10000)
Test results:
Loss: 0.136 | Acc: 97.000% (97/100)
Epoch: 323
Loss: 0.001 | Acc: 99.998% (49999/50000)
Test results:
Loss: 0.296 | Acc: 93.200% (9320/10000)
Test results:
Loss: 0.117 | Acc: 97.000% (97/100)
Epoch: 324
Loss: 0.001 | Acc: 100.000% (50000/50000)
Test results:
Loss: 0.296 | Acc: 93.280% (9328/10000)
Test results:
Loss: 0.127 | Acc: 96.000% (96/100)
Epoch: 325
Loss: 0.001 | Acc: 99.996% (49998/50000)
Test results:
Loss: 0.296 | Acc: 93.160% (9316/10000)
Test results:
Loss: 0.131 | Acc: 96.000% (96/100)
Epoch: 326
Loss: 0.001 | Acc: 99.998% (49999/50000)
Test results:
Loss: 0.296 | Acc: 93.300% (9330/10000)
Test results:
Loss: 0.119 | Acc: 96.000% (96/100)
Epoch: 327
Loss: 0.001 | Acc: 99.996% (49998/50000)
Test results:
Loss: 0.294 | Acc: 93.200% (9320/10000)
Test results:
Loss: 0.118 | Acc: 96.000% (96/100)
Epoch: 328
Loss: 0.001 | Acc: 99.996% (49998/50000)
Test results:
Loss: 0.295 | Acc: 93.300% (9330/10000)
Test results:
Loss: 0.151 | Acc: 96.000% (96/100)
Epoch: 329
Loss: 0.001 | Acc: 99.998% (49999/50000)
Test results:
Loss: 0.296 | Acc: 93.280% (9328/10000)
Test results:
Loss: 0.147 | Acc: 96.000% (96/100)
Epoch: 330
Loss: 0.001 | Acc: 99.998% (49999/50000)
Test results:
Loss: 0.295 | Acc: 93.220% (9322/10000)
Test results:
Loss: 0.127 | Acc: 96.000% (96/100)
Epoch: 331
Loss: 0.001 | Acc: 99.996% (49998/50000)
Test results:
Loss: 0.295 | Acc: 93.270% (9327/10000)
Test results:
Loss: 0.127 | Acc: 96.000% (96/100)
Epoch: 332
Loss: 0.001 | Acc: 100.000% (50000/50000)
Test results:
Loss: 0.297 | Acc: 93.350% (9335/10000)
Test results:
Loss: 0.123 | Acc: 96.000% (96/100)
Epoch: 333
Loss: 0.001 | Acc: 100.000% (50000/50000)
Test results:
Loss: 0.293 | Acc: 93.330% (9333/10000)
Test results:
Loss: 0.136 | Acc: 96.000% (96/100)
Epoch: 334
Loss: 0.001 | Acc: 99.998% (49999/50000)
Test results:
Loss: 0.294 | Acc: 93.340% (9334/10000)
Test results:
Loss: 0.138 | Acc: 96.000% (96/100)
Epoch: 335
Loss: 0.001 | Acc: 99.996% (49998/50000)
Test results:
Loss: 0.294 | Acc: 93.080% (9308/10000)
Test results:
Loss: 0.125 | Acc: 96.000% (96/100)
Epoch: 336
Loss: 0.001 | Acc: 99.996% (49998/50000)
Test results:
Loss: 0.293 | Acc: 93.280% (9328/10000)
Test results:
Loss: 0.149 | Acc: 96.000% (96/100)
Epoch: 337
Loss: 0.001 | Acc: 99.994% (49997/50000)
Test results:
Loss: 0.296 | Acc: 93.250% (9325/10000)
Test results:
Loss: 0.151 | Acc: 97.000% (97/100)
Epoch: 338
Loss: 0.001 | Acc: 100.000% (50000/50000)
Test results:
Loss: 0.296 | Acc: 93.190% (9319/10000)
Test results:
Loss: 0.127 | Acc: 96.000% (96/100)
Epoch: 339
Loss: 0.001 | Acc: 99.998% (49999/50000)
Test results:
Loss: 0.295 | Acc: 93.270% (9327/10000)
Test results:
Loss: 0.122 | Acc: 96.000% (96/100)
Epoch: 340
Loss: 0.001 | Acc: 100.000% (50000/50000)
Test results:
Loss: 0.292 | Acc: 93.270% (9327/10000)
Test results:
Loss: 0.157 | Acc: 95.000% (95/100)
Epoch: 341
Loss: 0.001 | Acc: 99.998% (49999/50000)
Test results:
Loss: 0.293 | Acc: 93.220% (9322/10000)
Test results:
Loss: 0.123 | Acc: 96.000% (96/100)
Epoch: 342
Loss: 0.001 | Acc: 99.992% (49996/50000)
Test results:
Loss: 0.291 | Acc: 93.140% (9314/10000)
Test results:
Loss: 0.122 | Acc: 96.000% (96/100)
Epoch: 343
Loss: 0.001 | Acc: 99.998% (49999/50000)
Test results:
Loss: 0.292 | Acc: 93.220% (9322/10000)
Test results:
Loss: 0.136 | Acc: 96.000% (96/100)
Epoch: 344
Loss: 0.001 | Acc: 100.000% (50000/50000)
Test results:
Loss: 0.291 | Acc: 93.280% (9328/10000)
Test results:
Loss: 0.138 | Acc: 96.000% (96/100)
Epoch: 345
Loss: 0.001 | Acc: 99.994% (49997/50000)
Test results:
Loss: 0.289 | Acc: 93.210% (9321/10000)
Test results:
Loss: 0.139 | Acc: 96.000% (96/100)
Epoch: 346
Loss: 0.001 | Acc: 99.996% (49998/50000)
Test results:
Loss: 0.292 | Acc: 93.190% (9319/10000)
Test results:
Loss: 0.137 | Acc: 96.000% (96/100)
Epoch: 347
Loss: 0.001 | Acc: 99.998% (49999/50000)
Test results:
Loss: 0.290 | Acc: 93.130% (9313/10000)
Test results:
Loss: 0.134 | Acc: 96.000% (96/100)
Epoch: 348
Loss: 0.001 | Acc: 100.000% (50000/50000)
Test results:
Loss: 0.292 | Acc: 93.290% (9329/10000)
Test results:
Loss: 0.139 | Acc: 97.000% (97/100)
Epoch: 349
Loss: 0.001 | Acc: 99.998% (49999/50000)
Test results:
Loss: 0.289 | Acc: 93.260% (9326/10000)
Test results:
Loss: 0.133 | Acc: 95.000% (95/100)
Epoch: 350
Loss: 0.001 | Acc: 99.998% (49999/50000)
Test results:
Loss: 0.289 | Acc: 93.200% (9320/10000)
Test results:
Loss: 0.140 | Acc: 95.000% (95/100)
Epoch: 351
Loss: 0.001 | Acc: 99.998% (49999/50000)
Test results:
Loss: 0.287 | Acc: 93.280% (9328/10000)
Test results:
Loss: 0.156 | Acc: 95.000% (95/100)
Epoch: 352
Loss: 0.001 | Acc: 100.000% (50000/50000)
Test results:
Loss: 0.289 | Acc: 93.290% (9329/10000)
Test results:
Loss: 0.144 | Acc: 95.000% (95/100)
Epoch: 353
Loss: 0.001 | Acc: 99.998% (49999/50000)
Test results:
Loss: 0.287 | Acc: 93.210% (9321/10000)
Test results:
Loss: 0.148 | Acc: 95.000% (95/100)
Epoch: 354
Loss: 0.001 | Acc: 100.000% (50000/50000)
Test results:
Loss: 0.289 | Acc: 93.340% (9334/10000)
Test results:
Loss: 0.172 | Acc: 95.000% (95/100)
Epoch: 355
Loss: 0.001 | Acc: 100.000% (50000/50000)
Test results:
Loss: 0.286 | Acc: 93.310% (9331/10000)
Test results:
Loss: 0.173 | Acc: 94.000% (94/100)
Epoch: 356
Loss: 0.001 | Acc: 100.000% (50000/50000)
Test results:
Loss: 0.288 | Acc: 93.300% (9330/10000)
Test results:
Loss: 0.168 | Acc: 94.000% (94/100)
Epoch: 357
Loss: 0.001 | Acc: 100.000% (50000/50000)
Test results:
Loss: 0.286 | Acc: 93.240% (9324/10000)
Test results:
Loss: 0.172 | Acc: 94.000% (94/100)
Epoch: 358
Loss: 0.001 | Acc: 99.998% (49999/50000)
Test results:
Loss: 0.291 | Acc: 93.230% (9323/10000)
Test results:
Loss: 0.170 | Acc: 95.000% (95/100)
Epoch: 359
Loss: 0.001 | Acc: 99.998% (49999/50000)
Test results:
Loss: 0.290 | Acc: 93.190% (9319/10000)
Test results:
Loss: 0.156 | Acc: 96.000% (96/100)
Epoch: 360
Loss: 0.001 | Acc: 99.998% (49999/50000)
Test results:
Loss: 0.287 | Acc: 93.220% (9322/10000)
Test results:
Loss: 0.155 | Acc: 94.000% (94/100)
Epoch: 361
Loss: 0.001 | Acc: 99.996% (49998/50000)
Test results:
Loss: 0.284 | Acc: 93.260% (9326/10000)
Test results:
Loss: 0.176 | Acc: 95.000% (95/100)
Epoch: 362
Loss: 0.001 | Acc: 100.000% (50000/50000)
Test results:
Loss: 0.286 | Acc: 93.280% (9328/10000)
Test results:
Loss: 0.157 | Acc: 95.000% (95/100)
Epoch: 363
Loss: 0.001 | Acc: 100.000% (50000/50000)
Test results:
Loss: 0.286 | Acc: 93.230% (9323/10000)
Test results:
Loss: 0.167 | Acc: 95.000% (95/100)
Epoch: 364
Loss: 0.001 | Acc: 99.998% (49999/50000)
Test results:
Loss: 0.282 | Acc: 93.250% (9325/10000)
Test results:
Loss: 0.154 | Acc: 95.000% (95/100)
Epoch: 365
Loss: 0.001 | Acc: 99.996% (49998/50000)
Test results:
Loss: 0.286 | Acc: 93.250% (9325/10000)
Test results:
Loss: 0.148 | Acc: 95.000% (95/100)
Epoch: 366
Loss: 0.001 | Acc: 100.000% (50000/50000)
Test results:
Loss: 0.285 | Acc: 93.260% (9326/10000)
Test results:
Loss: 0.142 | Acc: 96.000% (96/100)
Epoch: 367
Loss: 0.001 | Acc: 100.000% (50000/50000)
Test results:
Loss: 0.286 | Acc: 93.260% (9326/10000)
Test results:
Loss: 0.168 | Acc: 95.000% (95/100)
Epoch: 368
Loss: 0.001 | Acc: 99.998% (49999/50000)
Test results:
Loss: 0.285 | Acc: 93.320% (9332/10000)
Test results:
Loss: 0.179 | Acc: 95.000% (95/100)
Epoch: 369
Loss: 0.001 | Acc: 100.000% (50000/50000)
Test results:
Loss: 0.286 | Acc: 93.220% (9322/10000)
Test results:
Loss: 0.159 | Acc: 95.000% (95/100)
Epoch: 370
Loss: 0.001 | Acc: 100.000% (50000/50000)
Test results:
Loss: 0.283 | Acc: 93.220% (9322/10000)
Test results:
Loss: 0.152 | Acc: 95.000% (95/100)
Epoch: 371
Loss: 0.001 | Acc: 99.996% (49998/50000)
Test results:
Loss: 0.285 | Acc: 93.190% (9319/10000)
Test results:
Loss: 0.165 | Acc: 94.000% (94/100)
Epoch: 372
Loss: 0.001 | Acc: 100.000% (50000/50000)
Test results:
Loss: 0.284 | Acc: 93.190% (9319/10000)
Test results:
Loss: 0.179 | Acc: 95.000% (95/100)
Epoch: 373
Loss: 0.001 | Acc: 100.000% (50000/50000)
Test results:
Loss: 0.282 | Acc: 93.220% (9322/10000)
Test results:
Loss: 0.164 | Acc: 95.000% (95/100)
Epoch: 374
Loss: 0.001 | Acc: 99.998% (49999/50000)
Test results:
Loss: 0.284 | Acc: 93.110% (9311/10000)
Test results:
Loss: 0.173 | Acc: 94.000% (94/100)
Epoch: 375
Loss: 0.001 | Acc: 99.998% (49999/50000)
Test results:
Loss: 0.287 | Acc: 93.160% (9316/10000)
Test results:
Loss: 0.178 | Acc: 94.000% (94/100)
Epoch: 376
Loss: 0.001 | Acc: 99.998% (49999/50000)
Test results:
Loss: 0.281 | Acc: 93.290% (9329/10000)
Test results:
Loss: 0.189 | Acc: 94.000% (94/100)
Epoch: 377
Loss: 0.001 | Acc: 100.000% (50000/50000)
Test results:
Loss: 0.285 | Acc: 93.290% (9329/10000)
Test results:
Loss: 0.209 | Acc: 94.000% (94/100)
Epoch: 378
Loss: 0.001 | Acc: 100.000% (50000/50000)
Test results:
Loss: 0.282 | Acc: 93.270% (9327/10000)
Test results:
Loss: 0.190 | Acc: 94.000% (94/100)
Epoch: 379
Loss: 0.001 | Acc: 99.996% (49998/50000)
Test results:
Loss: 0.281 | Acc: 93.330% (9333/10000)
Test results:
Loss: 0.181 | Acc: 94.000% (94/100)
Epoch: 380
Loss: 0.001 | Acc: 99.996% (49998/50000)
Test results:
Loss: 0.282 | Acc: 93.240% (9324/10000)
Test results:
Loss: 0.186 | Acc: 94.000% (94/100)
Epoch: 381
Loss: 0.001 | Acc: 99.994% (49997/50000)
Test results:
Loss: 0.283 | Acc: 93.120% (9312/10000)
Test results:
Loss: 0.196 | Acc: 94.000% (94/100)
Epoch: 382
Loss: 0.001 | Acc: 100.000% (50000/50000)
Test results:
Loss: 0.283 | Acc: 93.070% (9307/10000)
Test results:
Loss: 0.210 | Acc: 94.000% (94/100)
Epoch: 383
Loss: 0.001 | Acc: 99.998% (49999/50000)
Test results:
Loss: 0.283 | Acc: 93.180% (9318/10000)
Test results:
Loss: 0.219 | Acc: 93.000% (93/100)
Epoch: 384
Loss: 0.001 | Acc: 100.000% (50000/50000)
Test results:
Loss: 0.284 | Acc: 92.970% (9297/10000)
Test results:
Loss: 0.222 | Acc: 93.000% (93/100)
Epoch: 385
Loss: 0.001 | Acc: 100.000% (50000/50000)
Test results:
Loss: 0.281 | Acc: 93.150% (9315/10000)
Test results:
Loss: 0.221 | Acc: 95.000% (95/100)
Epoch: 386
Loss: 0.001 | Acc: 100.000% (50000/50000)
Test results:
Loss: 0.282 | Acc: 93.140% (9314/10000)
Test results:
Loss: 0.253 | Acc: 93.000% (93/100)
Epoch: 387
Loss: 0.001 | Acc: 100.000% (50000/50000)
Test results:
Loss: 0.279 | Acc: 93.090% (9309/10000)
Test results:
Loss: 0.251 | Acc: 92.000% (92/100)
Epoch: 388
Loss: 0.001 | Acc: 100.000% (50000/50000)
Test results:
Loss: 0.282 | Acc: 93.090% (9309/10000)
Test results:
Loss: 0.236 | Acc: 93.000% (93/100)
Epoch: 389
Loss: 0.001 | Acc: 99.998% (49999/50000)
Test results:
Loss: 0.278 | Acc: 93.080% (9308/10000)
Test results:
Loss: 0.230 | Acc: 93.000% (93/100)
Epoch: 390
Loss: 0.001 | Acc: 99.998% (49999/50000)
Test results:
Loss: 0.278 | Acc: 93.240% (9324/10000)
Test results:
Loss: 0.230 | Acc: 92.000% (92/100)
Epoch: 391
Loss: 0.001 | Acc: 100.000% (50000/50000)
Test results:
Loss: 0.283 | Acc: 93.100% (9310/10000)
Test results:
Loss: 0.229 | Acc: 94.000% (94/100)
Epoch: 392
Loss: 0.001 | Acc: 100.000% (50000/50000)
Test results:
Loss: 0.278 | Acc: 93.170% (9317/10000)
Test results:
Loss: 0.244 | Acc: 93.000% (93/100)
Epoch: 393
Loss: 0.001 | Acc: 100.000% (50000/50000)
Test results:
Loss: 0.280 | Acc: 93.000% (9300/10000)
Test results:
Loss: 0.238 | Acc: 93.000% (93/100)
Epoch: 394
Loss: 0.001 | Acc: 100.000% (50000/50000)
Test results:
Loss: 0.279 | Acc: 93.150% (9315/10000)
Test results:
Loss: 0.241 | Acc: 93.000% (93/100)
Epoch: 395
Loss: 0.001 | Acc: 100.000% (50000/50000)
Test results:
Loss: 0.283 | Acc: 92.990% (9299/10000)
Test results:
Loss: 0.248 | Acc: 92.000% (92/100)
Epoch: 396
Loss: 0.001 | Acc: 100.000% (50000/50000)
Test results:
Loss: 0.282 | Acc: 93.200% (9320/10000)
Test results:
Loss: 0.264 | Acc: 92.000% (92/100)
Epoch: 397
Loss: 0.001 | Acc: 100.000% (50000/50000)
Test results:
Loss: 0.278 | Acc: 93.120% (9312/10000)
Test results:
Loss: 0.247 | Acc: 93.000% (93/100)
Epoch: 398
Loss: 0.001 | Acc: 99.998% (49999/50000)
Test results:
Loss: 0.280 | Acc: 93.080% (9308/10000)
Test results:
Loss: 0.233 | Acc: 93.000% (93/100)
Epoch: 399
Loss: 0.001 | Acc: 100.000% (50000/50000)
Test results:
Loss: 0.280 | Acc: 93.190% (9319/10000)
Test results:
Loss: 0.258 | Acc: 91.000% (91/100)
Epoch: 400
Loss: 0.001 | Acc: 99.998% (49999/50000)
Test results:
Loss: 0.280 | Acc: 93.030% (9303/10000)
Test results:
Loss: 0.268 | Acc: 93.000% (93/100)
Epoch: 401
Loss: 0.001 | Acc: 99.998% (49999/50000)
Test results:
Loss: 0.280 | Acc: 93.110% (9311/10000)
Test results:
Loss: 0.299 | Acc: 92.000% (92/100)
Epoch: 402
Loss: 0.001 | Acc: 100.000% (50000/50000)
Test results:
Loss: 0.276 | Acc: 93.090% (9309/10000)
Test results:
Loss: 0.271 | Acc: 93.000% (93/100)
Epoch: 403
Loss: 0.001 | Acc: 100.000% (50000/50000)
Test results:
Loss: 0.275 | Acc: 93.070% (9307/10000)
Test results:
Loss: 0.235 | Acc: 93.000% (93/100)
Epoch: 404
Loss: 0.001 | Acc: 100.000% (50000/50000)
Test results:
Loss: 0.283 | Acc: 93.140% (9314/10000)
Test results:
Loss: 0.290 | Acc: 92.000% (92/100)
Epoch: 405
Loss: 0.001 | Acc: 99.998% (49999/50000)
Test results:
Loss: 0.280 | Acc: 93.030% (9303/10000)
Test results:
Loss: 0.290 | Acc: 92.000% (92/100)
Epoch: 406
Loss: 0.001 | Acc: 100.000% (50000/50000)
Test results:
Loss: 0.281 | Acc: 92.910% (9291/10000)
Test results:
Loss: 0.301 | Acc: 91.000% (91/100)
Epoch: 407
Loss: 0.001 | Acc: 99.998% (49999/50000)
Test results:
Loss: 0.281 | Acc: 92.910% (9291/10000)
Test results:
Loss: 0.265 | Acc: 91.000% (91/100)
Epoch: 408
Loss: 0.001 | Acc: 99.998% (49999/50000)
Test results:
Loss: 0.280 | Acc: 93.100% (9310/10000)
Test results:
Loss: 0.273 | Acc: 91.000% (91/100)
Epoch: 409
Loss: 0.001 | Acc: 100.000% (50000/50000)
Test results:
Loss: 0.282 | Acc: 92.990% (9299/10000)
Test results:
Loss: 0.301 | Acc: 90.000% (90/100)
Epoch: 410
Loss: 0.001 | Acc: 100.000% (50000/50000)
Test results:
Loss: 0.284 | Acc: 92.980% (9298/10000)
Test results:
Loss: 0.290 | Acc: 90.000% (90/100)
Epoch: 411
Loss: 0.001 | Acc: 100.000% (50000/50000)
Test results:
Loss: 0.285 | Acc: 92.990% (9299/10000)
Test results:
Loss: 0.326 | Acc: 90.000% (90/100)
Epoch: 412
Loss: 0.001 | Acc: 100.000% (50000/50000)
Test results:
Loss: 0.285 | Acc: 93.050% (9305/10000)
Test results:
Loss: 0.346 | Acc: 89.000% (89/100)
Epoch: 413
Loss: 0.001 | Acc: 100.000% (50000/50000)
Test results:
Loss: 0.278 | Acc: 93.090% (9309/10000)
Test results:
Loss: 0.339 | Acc: 89.000% (89/100)
Epoch: 414
Loss: 0.001 | Acc: 100.000% (50000/50000)
Test results:
Loss: 0.280 | Acc: 93.060% (9306/10000)
Test results:
Loss: 0.349 | Acc: 88.000% (88/100)
Epoch: 415
Loss: 0.001 | Acc: 100.000% (50000/50000)
Test results:
Loss: 0.284 | Acc: 92.880% (9288/10000)
Test results:
Loss: 0.379 | Acc: 86.000% (86/100)
Epoch: 416
Loss: 0.001 | Acc: 100.000% (50000/50000)
Test results:
Loss: 0.282 | Acc: 92.850% (9285/10000)
Test results:
Loss: 0.373 | Acc: 87.000% (87/100)
Epoch: 417
Loss: 0.001 | Acc: 100.000% (50000/50000)
Test results:
Loss: 0.279 | Acc: 93.050% (9305/10000)
Test results:
Loss: 0.404 | Acc: 88.000% (88/100)
Epoch: 418
Loss: 0.001 | Acc: 99.998% (49999/50000)
Test results:
Loss: 0.284 | Acc: 92.910% (9291/10000)
Test results:
Loss: 0.404 | Acc: 85.000% (85/100)
Epoch: 419
Loss: 0.001 | Acc: 100.000% (50000/50000)
Test results:
Loss: 0.279 | Acc: 92.880% (9288/10000)
Test results:
Loss: 0.404 | Acc: 85.000% (85/100)
Epoch: 420
Loss: 0.001 | Acc: 99.998% (49999/50000)
Test results:
Loss: 0.285 | Acc: 92.730% (9273/10000)
Test results:
Loss: 0.418 | Acc: 87.000% (87/100)
Epoch: 421
Loss: 0.001 | Acc: 100.000% (50000/50000)
Test results:
Loss: 0.282 | Acc: 92.970% (9297/10000)
Test results:
Loss: 0.430 | Acc: 85.000% (85/100)
Epoch: 422
Loss: 0.001 | Acc: 100.000% (50000/50000)
Test results:
Loss: 0.282 | Acc: 93.010% (9301/10000)
Test results:
Loss: 0.439 | Acc: 86.000% (86/100)
Epoch: 423
Loss: 0.001 | Acc: 100.000% (50000/50000)
Test results:
Loss: 0.280 | Acc: 93.090% (9309/10000)
Test results:
Loss: 0.449 | Acc: 85.000% (85/100)
Epoch: 424
Loss: 0.001 | Acc: 100.000% (50000/50000)
Test results:
Loss: 0.278 | Acc: 93.050% (9305/10000)
Test results:
Loss: 0.477 | Acc: 86.000% (86/100)
Epoch: 425
Loss: 0.001 | Acc: 100.000% (50000/50000)
Test results:
Loss: 0.281 | Acc: 92.990% (9299/10000)
Test results:
Loss: 0.524 | Acc: 85.000% (85/100)
Epoch: 426
Loss: 0.001 | Acc: 100.000% (50000/50000)
Test results:
Loss: 0.279 | Acc: 92.990% (9299/10000)
Test results:
Loss: 0.543 | Acc: 82.000% (82/100)
Epoch: 427
Loss: 0.001 | Acc: 99.998% (49999/50000)
Test results:
Loss: 0.276 | Acc: 93.080% (9308/10000)
Test results:
Loss: 0.485 | Acc: 87.000% (87/100)
Epoch: 428
Loss: 0.001 | Acc: 100.000% (50000/50000)
Test results:
Loss: 0.277 | Acc: 93.130% (9313/10000)
Test results:
Loss: 0.556 | Acc: 84.000% (84/100)
Epoch: 429
Loss: 0.001 | Acc: 100.000% (50000/50000)
Test results:
Loss: 0.274 | Acc: 93.060% (9306/10000)
Test results:
Loss: 0.558 | Acc: 84.000% (84/100)
Epoch: 430
Loss: 0.001 | Acc: 99.998% (49999/50000)
Test results:
Loss: 0.278 | Acc: 92.950% (9295/10000)
Test results:
Loss: 0.656 | Acc: 80.000% (80/100)
Epoch: 431
Loss: 0.001 | Acc: 100.000% (50000/50000)
Test results:
Loss: 0.280 | Acc: 92.940% (9294/10000)
Test results:
Loss: 0.662 | Acc: 79.000% (79/100)
Epoch: 432
Loss: 0.001 | Acc: 100.000% (50000/50000)
Test results:
Loss: 0.281 | Acc: 93.030% (9303/10000)
Test results:
Loss: 0.665 | Acc: 79.000% (79/100)
Epoch: 433
Loss: 0.001 | Acc: 100.000% (50000/50000)
Test results:
Loss: 0.278 | Acc: 93.010% (9301/10000)
Test results:
Loss: 0.695 | Acc: 78.000% (78/100)
Epoch: 434
Loss: 0.001 | Acc: 99.992% (49996/50000)
Test results:
Loss: 0.298 | Acc: 92.330% (9233/10000)
Test results:
Loss: 0.753 | Acc: 76.000% (76/100)
Epoch: 435
Loss: 0.003 | Acc: 99.954% (49977/50000)
Test results:
Loss: 0.294 | Acc: 92.740% (9274/10000)
Test results:
Loss: 0.894 | Acc: 73.000% (73/100)
Epoch: 436
Loss: 0.007 | Acc: 99.832% (49916/50000)
Test results:
Loss: 0.309 | Acc: 92.180% (9218/10000)
Test results:
Loss: 0.785 | Acc: 75.000% (75/100)
Epoch: 437
Loss: 0.004 | Acc: 99.924% (49962/50000)
Test results:
Loss: 0.322 | Acc: 92.000% (9200/10000)
Test results:
Loss: 1.101 | Acc: 70.000% (70/100)
Epoch: 438
Loss: 0.004 | Acc: 99.926% (49963/50000)
Test results:
Loss: 0.306 | Acc: 92.540% (9254/10000)
Test results:
Loss: 0.883 | Acc: 74.000% (74/100)
Epoch: 439
Loss: 0.003 | Acc: 99.960% (49980/50000)
Test results:
Loss: 0.315 | Acc: 92.540% (9254/10000)
Test results:
Loss: 0.898 | Acc: 76.000% (76/100)
Epoch: 440
Loss: 0.002 | Acc: 99.986% (49993/50000)
Test results:
Loss: 0.305 | Acc: 92.570% (9257/10000)
Test results:
Loss: 0.981 | Acc: 73.000% (73/100)
Epoch: 441
Loss: 0.003 | Acc: 99.940% (49970/50000)
Test results:
Loss: 0.365 | Acc: 91.530% (9153/10000)
Test results:
Loss: 0.801 | Acc: 73.000% (73/100)
Epoch: 442
Loss: 0.006 | Acc: 99.886% (49943/50000)
Test results:
Loss: 0.321 | Acc: 92.470% (9247/10000)
Test results:
Loss: 0.661 | Acc: 74.000% (74/100)
Epoch: 443
Loss: 0.003 | Acc: 99.948% (49974/50000)
Test results:
Loss: 0.324 | Acc: 92.220% (9222/10000)
Test results:
Loss: 0.628 | Acc: 78.000% (78/100)
Epoch: 444
Loss: 0.003 | Acc: 99.964% (49982/50000)
Test results:
Loss: 0.334 | Acc: 92.100% (9210/10000)
Test results:
Loss: 0.870 | Acc: 76.000% (76/100)
Epoch: 445
Loss: 0.002 | Acc: 99.980% (49990/50000)
Test results:
Loss: 0.330 | Acc: 92.270% (9227/10000)
Test results:
Loss: 0.670 | Acc: 75.000% (75/100)
Epoch: 446
Loss: 0.002 | Acc: 99.974% (49987/50000)
Test results:
Loss: 0.323 | Acc: 92.460% (9246/10000)
Test results:
Loss: 0.621 | Acc: 80.000% (80/100)
Epoch: 447
Loss: 0.002 | Acc: 99.958% (49979/50000)
Test results:
Loss: 0.336 | Acc: 92.250% (9225/10000)
Test results:
Loss: 0.638 | Acc: 78.000% (78/100)
Epoch: 448
Loss: 0.008 | Acc: 99.816% (49908/50000)
Test results:
Loss: 0.362 | Acc: 91.380% (9138/10000)
Test results:
Loss: 0.632 | Acc: 75.000% (75/100)
Epoch: 449
Loss: 0.004 | Acc: 99.940% (49970/50000)
Test results:
Loss: 0.336 | Acc: 92.150% (9215/10000)
Test results:
Loss: 0.686 | Acc: 78.000% (78/100)
Epoch: 450
Loss: 0.080 | Acc: 97.342% (48671/50000)
Test results:
Loss: 0.496 | Acc: 86.940% (8694/10000)
Test results:
Loss: 2.213 | Acc: 38.000% (38/100)
Epoch: 451
Loss: 0.056 | Acc: 98.174% (49087/50000)
Test results:
Loss: 0.426 | Acc: 89.480% (8948/10000)
Test results:
Loss: 1.429 | Acc: 49.000% (49/100)
Epoch: 452
Loss: 0.045 | Acc: 98.546% (49273/50000)
Test results:
Loss: 0.491 | Acc: 88.250% (8825/10000)
Test results:
Loss: 2.067 | Acc: 46.000% (46/100)
Epoch: 453
Loss: 0.035 | Acc: 98.900% (49450/50000)
Test results:
Loss: 0.522 | Acc: 87.700% (8770/10000)
Test results:
Loss: 2.379 | Acc: 38.000% (38/100)
Epoch: 454
Loss: 0.025 | Acc: 99.240% (49620/50000)
Test results:
Loss: 0.440 | Acc: 89.500% (8950/10000)
Test results:
Loss: 1.861 | Acc: 43.000% (43/100)
Epoch: 455
Loss: 0.022 | Acc: 99.348% (49674/50000)
Test results:
Loss: 0.512 | Acc: 88.390% (8839/10000)
Test results:
Loss: 3.075 | Acc: 38.000% (38/100)
Epoch: 456
Loss: 0.018 | Acc: 99.444% (49722/50000)
Test results:
Loss: 0.531 | Acc: 88.140% (8814/10000)
Test results:
Loss: 2.610 | Acc: 36.000% (36/100)
Epoch: 457
Loss: 0.022 | Acc: 99.288% (49644/50000)
Test results:
Loss: 0.551 | Acc: 87.510% (8751/10000)
Test results:
Loss: 2.324 | Acc: 32.000% (32/100)
Epoch: 458
Loss: 0.018 | Acc: 99.460% (49730/50000)
Test results:
Loss: 0.566 | Acc: 87.790% (8779/10000)
Test results:
Loss: 3.556 | Acc: 33.000% (33/100)
Epoch: 459
Loss: 0.016 | Acc: 99.506% (49753/50000)
Test results:
Loss: 0.570 | Acc: 88.050% (8805/10000)
Test results:
Loss: 2.811 | Acc: 32.000% (32/100)
Epoch: 460
Loss: 0.017 | Acc: 99.466% (49733/50000)
Test results:
Loss: 0.466 | Acc: 89.670% (8967/10000)
Test results:
Loss: 3.031 | Acc: 32.000% (32/100)
Epoch: 461
Loss: 0.008 | Acc: 99.780% (49890/50000)
Test results:
Loss: 0.474 | Acc: 89.570% (8957/10000)
Test results:
Loss: 2.662 | Acc: 32.000% (32/100)
Epoch: 462
Loss: 0.007 | Acc: 99.824% (49912/50000)
Test results:
Loss: 0.455 | Acc: 90.340% (9034/10000)
Test results:
Loss: 2.755 | Acc: 25.000% (25/100)
Epoch: 463
Loss: 0.004 | Acc: 99.924% (49962/50000)
Test results:
Loss: 0.431 | Acc: 90.650% (9065/10000)
Test results:
Loss: 2.575 | Acc: 33.000% (33/100)
Epoch: 464
Loss: 0.010 | Acc: 99.716% (49858/50000)
Test results:
Loss: 0.507 | Acc: 88.970% (8897/10000)
Test results:
Loss: 2.766 | Acc: 29.000% (29/100)
Epoch: 465
Loss: 0.017 | Acc: 99.490% (49745/50000)
Test results:
Loss: 0.459 | Acc: 89.790% (8979/10000)
Test results:
Loss: 3.118 | Acc: 27.000% (27/100)
Epoch: 466
Loss: 0.009 | Acc: 99.736% (49868/50000)
Test results:
Loss: 0.453 | Acc: 89.720% (8972/10000)
Test results:
Loss: 3.276 | Acc: 33.000% (33/100)
Epoch: 467
Loss: 0.010 | Acc: 99.680% (49840/50000)
Test results:
Loss: 0.481 | Acc: 89.470% (8947/10000)
Test results:
Loss: 3.075 | Acc: 26.000% (26/100)
Epoch: 468
Loss: 0.005 | Acc: 99.884% (49942/50000)
Test results:
Loss: 0.433 | Acc: 90.310% (9031/10000)
Test results:
Loss: 2.531 | Acc: 40.000% (40/100)
Epoch: 469
Loss: 0.005 | Acc: 99.864% (49932/50000)
Test results:
Loss: 0.445 | Acc: 90.040% (9004/10000)
Test results:
Loss: 3.014 | Acc: 32.000% (32/100)
Epoch: 470
Loss: 0.004 | Acc: 99.902% (49951/50000)
Test results:
Loss: 0.467 | Acc: 90.000% (9000/10000)
Test results:
Loss: 3.270 | Acc: 30.000% (30/100)
Epoch: 471
Loss: 0.007 | Acc: 99.808% (49904/50000)
Test results:
Loss: 0.622 | Acc: 87.320% (8732/10000)
Test results:
Loss: 3.792 | Acc: 30.000% (30/100)
Epoch: 472
Loss: 0.014 | Acc: 99.574% (49787/50000)
Test results:
Loss: 0.473 | Acc: 89.710% (8971/10000)
Test results:
Loss: 3.498 | Acc: 25.000% (25/100)
Epoch: 473
Loss: 0.009 | Acc: 99.744% (49872/50000)
Test results:
Loss: 0.527 | Acc: 88.480% (8848/10000)
Test results:
Loss: 2.778 | Acc: 33.000% (33/100)
Epoch: 474
Loss: 0.015 | Acc: 99.576% (49788/50000)
Test results:
Loss: 0.462 | Acc: 89.840% (8984/10000)
Test results:
Loss: 3.453 | Acc: 27.000% (27/100)
Epoch: 475
Loss: 0.016 | Acc: 99.510% (49755/50000)
Test results:
Loss: 0.516 | Acc: 88.140% (8814/10000)
Test results:
Loss: 2.905 | Acc: 29.000% (29/100)
Epoch: 476
Loss: 0.024 | Acc: 99.252% (49626/50000)
Test results:
Loss: 0.520 | Acc: 88.520% (8852/10000)
Test results:
Loss: 2.873 | Acc: 32.000% (32/100)
Epoch: 477
Loss: 0.015 | Acc: 99.576% (49788/50000)
Test results:
Loss: 0.455 | Acc: 89.110% (8911/10000)
Test results:
Loss: 3.654 | Acc: 24.000% (24/100)
Epoch: 478
Loss: 0.007 | Acc: 99.814% (49907/50000)
Test results:
Loss: 0.470 | Acc: 90.040% (9004/10000)
Test results:
Loss: 3.126 | Acc: 28.000% (28/100)
Epoch: 479
Loss: 0.003 | Acc: 99.932% (49966/50000)
Test results:
Loss: 0.419 | Acc: 90.390% (9039/10000)
Test results:
Loss: 3.391 | Acc: 28.000% (28/100)
Epoch: 480
Loss: 0.009 | Acc: 99.714% (49857/50000)
Test results:
Loss: 0.476 | Acc: 89.180% (8918/10000)
Test results:
Loss: 3.426 | Acc: 25.000% (25/100)
Epoch: 481
Loss: 0.008 | Acc: 99.796% (49898/50000)
Test results:
Loss: 0.562 | Acc: 87.800% (8780/10000)
Test results:
Loss: 4.459 | Acc: 22.000% (22/100)
Epoch: 482
Loss: 0.018 | Acc: 99.432% (49716/50000)
Test results:
Loss: 0.497 | Acc: 88.990% (8899/10000)
Test results:
Loss: 3.507 | Acc: 24.000% (24/100)
Epoch: 483
Loss: 0.008 | Acc: 99.788% (49894/50000)
Test results:
Loss: 0.481 | Acc: 89.230% (8923/10000)
Test results:
Loss: 3.728 | Acc: 23.000% (23/100)
Epoch: 484
Loss: 0.008 | Acc: 99.762% (49881/50000)
Test results:
Loss: 0.491 | Acc: 89.340% (8934/10000)
Test results:
Loss: 3.919 | Acc: 18.000% (18/100)
Epoch: 485
Loss: 0.014 | Acc: 99.584% (49792/50000)
Test results:
Loss: 0.577 | Acc: 88.040% (8804/10000)
Test results:
Loss: 4.216 | Acc: 19.000% (19/100)
Epoch: 486
Loss: 0.009 | Acc: 99.746% (49873/50000)
Test results:
Loss: 0.442 | Acc: 90.110% (9011/10000)
Test results:
Loss: 3.914 | Acc: 23.000% (23/100)
Epoch: 487
Loss: 0.005 | Acc: 99.852% (49926/50000)
Test results:
Loss: 0.462 | Acc: 90.050% (9005/10000)
Test results:
Loss: 4.119 | Acc: 20.000% (20/100)
Epoch: 488
Loss: 0.008 | Acc: 99.754% (49877/50000)
Test results:
Loss: 0.515 | Acc: 88.400% (8840/10000)
Test results:
Loss: 3.799 | Acc: 20.000% (20/100)
Epoch: 489
Loss: 0.008 | Acc: 99.764% (49882/50000)
Test results:
Loss: 0.509 | Acc: 88.950% (8895/10000)
Test results:
Loss: 4.024 | Acc: 18.000% (18/100)
Epoch: 490
Loss: 0.012 | Acc: 99.666% (49833/50000)
Test results:
Loss: 0.461 | Acc: 89.510% (8951/10000)
Test results:
Loss: 4.266 | Acc: 14.000% (14/100)
Epoch: 491
Loss: 0.017 | Acc: 99.472% (49736/50000)
Test results:
Loss: 0.485 | Acc: 89.020% (8902/10000)
Test results:
Loss: 3.771 | Acc: 21.000% (21/100)
Epoch: 492
Loss: 0.009 | Acc: 99.758% (49879/50000)
Test results:
Loss: 0.500 | Acc: 88.830% (8883/10000)
Test results:
Loss: 4.409 | Acc: 11.000% (11/100)
Epoch: 493
Loss: 0.008 | Acc: 99.770% (49885/50000)
Test results:
Loss: 0.514 | Acc: 88.990% (8899/10000)
Test results:
Loss: 3.824 | Acc: 18.000% (18/100)
Epoch: 494
Loss: 0.009 | Acc: 99.732% (49866/50000)
Test results:
Loss: 0.504 | Acc: 89.110% (8911/10000)
Test results:
Loss: 4.362 | Acc: 17.000% (17/100)
Epoch: 495
Loss: 0.009 | Acc: 99.718% (49859/50000)
Test results:
Loss: 0.464 | Acc: 89.840% (8984/10000)
Test results:
Loss: 4.420 | Acc: 18.000% (18/100)
Epoch: 496
Loss: 0.011 | Acc: 99.646% (49823/50000)
Test results:
Loss: 0.464 | Acc: 89.790% (8979/10000)
Test results:
Loss: 3.562 | Acc: 19.000% (19/100)
Epoch: 497
Loss: 0.019 | Acc: 99.406% (49703/50000)
Test results:
Loss: 0.488 | Acc: 88.180% (8818/10000)
Test results:
Loss: 3.385 | Acc: 21.000% (21/100)
Epoch: 498
Loss: 0.007 | Acc: 99.824% (49912/50000)
Test results:
Loss: 0.462 | Acc: 90.160% (9016/10000)
Test results:
Loss: 3.819 | Acc: 20.000% (20/100)
Epoch: 499
Loss: 0.006 | Acc: 99.848% (49924/50000)
Test results:
Loss: 0.446 | Acc: 89.830% (8983/10000)
Test results:
Loss: 3.367 | Acc: 18.000% (18/100)
Epoch: 500
Loss: 0.195 | Acc: 93.518% (46759/50000)
Test results:
Loss: 0.696 | Acc: 81.600% (8160/10000)
Test results:
Loss: 4.000 | Acc: 12.000% (12/100)
Epoch: 501
Loss: 0.087 | Acc: 97.092% (48546/50000)
Test results:
Loss: 0.628 | Acc: 85.180% (8518/10000)
Test results:
Loss: 4.312 | Acc: 9.000% (9/100)
Epoch: 502
Loss: 0.058 | Acc: 98.096% (49048/50000)
Test results:
Loss: 0.604 | Acc: 86.300% (8630/10000)
Test results:
Loss: 4.366 | Acc: 15.000% (15/100)
Epoch: 503
Loss: 0.049 | Acc: 98.394% (49197/50000)
Test results:
Loss: 0.599 | Acc: 86.850% (8685/10000)
Test results:
Loss: 4.329 | Acc: 12.000% (12/100)
Epoch: 504
Loss: 0.042 | Acc: 98.616% (49308/50000)
Test results:
Loss: 0.835 | Acc: 82.760% (8276/10000)
Test results:
Loss: 5.108 | Acc: 6.000% (6/100)
Epoch: 505
Loss: 0.034 | Acc: 98.918% (49459/50000)
Test results:
Loss: 0.513 | Acc: 88.090% (8809/10000)
Test results:
Loss: 4.526 | Acc: 18.000% (18/100)
Epoch: 506
Loss: 0.014 | Acc: 99.600% (49800/50000)
Test results:
Loss: 0.545 | Acc: 88.000% (8800/10000)
Test results:
Loss: 5.235 | Acc: 9.000% (9/100)
Epoch: 507
Loss: 0.024 | Acc: 99.234% (49617/50000)
Test results:
Loss: 0.630 | Acc: 85.830% (8583/10000)
Test results:
Loss: 4.330 | Acc: 15.000% (15/100)
Epoch: 508
Loss: 0.031 | Acc: 98.964% (49482/50000)
Test results:
Loss: 0.553 | Acc: 87.320% (8732/10000)
Test results:
Loss: 3.995 | Acc: 19.000% (19/100)
Epoch: 509
Loss: 0.016 | Acc: 99.468% (49734/50000)
Test results:
Loss: 0.605 | Acc: 87.120% (8712/10000)
Test results:
Loss: 4.681 | Acc: 13.000% (13/100)
Epoch: 510
Loss: 0.025 | Acc: 99.178% (49589/50000)
Test results:
Loss: 0.662 | Acc: 86.060% (8606/10000)
Test results:
Loss: 4.467 | Acc: 10.000% (10/100)
Epoch: 511
Loss: 0.023 | Acc: 99.228% (49614/50000)
Test results:
Loss: 0.583 | Acc: 87.420% (8742/10000)
Test results:
Loss: 5.078 | Acc: 16.000% (16/100)
Epoch: 512
Loss: 0.018 | Acc: 99.416% (49708/50000)
Test results:
Loss: 0.583 | Acc: 87.810% (8781/10000)
Test results:
Loss: 5.072 | Acc: 17.000% (17/100)
Epoch: 513
Loss: 0.021 | Acc: 99.332% (49666/50000)
Test results:
Loss: 0.554 | Acc: 87.770% (8777/10000)
Test results:
Loss: 4.615 | Acc: 13.000% (13/100)
Epoch: 514
Loss: 0.016 | Acc: 99.556% (49778/50000)
Test results:
Loss: 0.611 | Acc: 87.020% (8702/10000)
Test results:
Loss: 4.694 | Acc: 17.000% (17/100)
Epoch: 515
Loss: 0.024 | Acc: 99.198% (49599/50000)
Test results:
Loss: 0.633 | Acc: 86.420% (8642/10000)
Test results:
Loss: 5.662 | Acc: 11.000% (11/100)
Epoch: 516
Loss: 0.025 | Acc: 99.194% (49597/50000)
Test results:
Loss: 0.586 | Acc: 87.330% (8733/10000)
Test results:
Loss: 4.734 | Acc: 13.000% (13/100)
Epoch: 517
Loss: 0.018 | Acc: 99.442% (49721/50000)
Test results:
Loss: 0.688 | Acc: 85.290% (8529/10000)
Test results:
Loss: 5.032 | Acc: 14.000% (14/100)
Epoch: 518
Loss: 0.020 | Acc: 99.362% (49681/50000)
Test results:
Loss: 0.619 | Acc: 86.730% (8673/10000)
Test results:
Loss: 4.946 | Acc: 16.000% (16/100)
Epoch: 519
Loss: 0.013 | Acc: 99.642% (49821/50000)
Test results:
Loss: 0.555 | Acc: 87.930% (8793/10000)
Test results:
Loss: 4.567 | Acc: 14.000% (14/100)
Epoch: 520
Loss: 0.006 | Acc: 99.864% (49932/50000)
Test results:
Loss: 0.541 | Acc: 88.360% (8836/10000)
Test results:
Loss: 4.820 | Acc: 17.000% (17/100)
Epoch: 521
Loss: 0.013 | Acc: 99.606% (49803/50000)
Test results:
Loss: 0.707 | Acc: 84.870% (8487/10000)
Test results:
Loss: 5.351 | Acc: 17.000% (17/100)
Epoch: 522
Loss: 0.014 | Acc: 99.582% (49791/50000)
Test results:
Loss: 0.701 | Acc: 85.520% (8552/10000)
Test results:
Loss: 4.715 | Acc: 14.000% (14/100)
Epoch: 523
Loss: 0.033 | Acc: 98.918% (49459/50000)
Test results:
Loss: 0.606 | Acc: 86.290% (8629/10000)
Test results:
Loss: 4.589 | Acc: 14.000% (14/100)
Epoch: 524
Loss: 0.029 | Acc: 99.078% (49539/50000)
Test results:
Loss: 0.591 | Acc: 86.750% (8675/10000)
Test results:
Loss: 4.105 | Acc: 10.000% (10/100)
Epoch: 525
Loss: 0.025 | Acc: 99.180% (49590/50000)
Test results:
Loss: 0.705 | Acc: 84.930% (8493/10000)
Test results:
Loss: 4.831 | Acc: 13.000% (13/100)
Epoch: 526
Loss: 0.022 | Acc: 99.314% (49657/50000)
Test results:
Loss: 0.552 | Acc: 87.660% (8766/10000)
Test results:
Loss: 4.361 | Acc: 14.000% (14/100)
Epoch: 527
Loss: 0.013 | Acc: 99.594% (49797/50000)
Test results:
Loss: 0.645 | Acc: 86.620% (8662/10000)
Test results:
Loss: 5.560 | Acc: 13.000% (13/100)
Epoch: 528
Loss: 0.018 | Acc: 99.414% (49707/50000)
Test results:
Loss: 0.562 | Acc: 87.620% (8762/10000)
Test results:
Loss: 5.346 | Acc: 9.000% (9/100)
Epoch: 529
Loss: 0.010 | Acc: 99.702% (49851/50000)
Test results:
Loss: 0.601 | Acc: 87.400% (8740/10000)
Test results:
Loss: 5.536 | Acc: 12.000% (12/100)
Epoch: 530
Loss: 0.008 | Acc: 99.766% (49883/50000)
Test results:
Loss: 0.661 | Acc: 86.590% (8659/10000)
Test results:
Loss: 5.535 | Acc: 14.000% (14/100)
Epoch: 531
Loss: 0.031 | Acc: 98.926% (49463/50000)
Test results:
Loss: 0.654 | Acc: 85.730% (8573/10000)
Test results:
Loss: 4.886 | Acc: 12.000% (12/100)
Epoch: 532
Loss: 0.022 | Acc: 99.306% (49653/50000)
Test results:
Loss: 0.552 | Acc: 87.630% (8763/10000)
Test results:
Loss: 4.880 | Acc: 9.000% (9/100)
Epoch: 533
Loss: 0.032 | Acc: 98.954% (49477/50000)
Test results:
Loss: 1.038 | Acc: 78.420% (7842/10000)
Test results:
Loss: 4.816 | Acc: 11.000% (11/100)
Epoch: 534
Loss: 0.027 | Acc: 99.140% (49570/50000)
Test results:
Loss: 0.564 | Acc: 87.400% (8740/10000)
Test results:
Loss: 4.969 | Acc: 9.000% (9/100)
Epoch: 535
Loss: 0.017 | Acc: 99.454% (49727/50000)
Test results:
Loss: 0.628 | Acc: 86.780% (8678/10000)
Test results:
Loss: 4.975 | Acc: 10.000% (10/100)
Epoch: 536
Loss: 0.020 | Acc: 99.336% (49668/50000)
Test results:
Loss: 0.555 | Acc: 87.750% (8775/10000)
Test results:
Loss: 5.050 | Acc: 7.000% (7/100)
Epoch: 537
Loss: 0.018 | Acc: 99.422% (49711/50000)
Test results:
Loss: 0.611 | Acc: 86.480% (8648/10000)
Test results:
Loss: 4.948 | Acc: 13.000% (13/100)
Epoch: 538
Loss: 0.019 | Acc: 99.438% (49719/50000)
Test results:
Loss: 0.570 | Acc: 88.070% (8807/10000)
Test results:
Loss: 5.473 | Acc: 11.000% (11/100)
Epoch: 539
Loss: 0.016 | Acc: 99.500% (49750/50000)
Test results:
Loss: 0.729 | Acc: 84.440% (8444/10000)
Test results:
Loss: 5.045 | Acc: 8.000% (8/100)
Epoch: 540
Loss: 0.023 | Acc: 99.296% (49648/50000)
Test results:
Loss: 0.659 | Acc: 85.430% (8543/10000)
Test results:
Loss: 4.725 | Acc: 17.000% (17/100)
Epoch: 541
Loss: 0.028 | Acc: 99.108% (49554/50000)
Test results:
Loss: 0.552 | Acc: 87.610% (8761/10000)
Test results:
Loss: 4.407 | Acc: 11.000% (11/100)
Epoch: 542
Loss: 0.018 | Acc: 99.468% (49734/50000)
Test results:
Loss: 0.640 | Acc: 85.950% (8595/10000)
Test results:
Loss: 4.808 | Acc: 18.000% (18/100)
Epoch: 543
Loss: 0.015 | Acc: 99.534% (49767/50000)
Test results:
Loss: 0.534 | Acc: 88.050% (8805/10000)
Test results:
Loss: 5.070 | Acc: 15.000% (15/100)
Epoch: 544
Loss: 0.007 | Acc: 99.854% (49927/50000)
Test results:
Loss: 0.506 | Acc: 88.770% (8877/10000)
Test results:
Loss: 5.055 | Acc: 10.000% (10/100)
Epoch: 545
Loss: 0.020 | Acc: 99.332% (49666/50000)
Test results:
Loss: 0.642 | Acc: 85.210% (8521/10000)
Test results:
Loss: 4.376 | Acc: 16.000% (16/100)
Epoch: 546
Loss: 0.018 | Acc: 99.452% (49726/50000)
Test results:
Loss: 0.693 | Acc: 85.380% (8538/10000)
Test results:
Loss: 5.157 | Acc: 11.000% (11/100)
Epoch: 547
Loss: 0.013 | Acc: 99.594% (49797/50000)
Test results:
Loss: 0.597 | Acc: 87.550% (8755/10000)
Test results:
Loss: 5.571 | Acc: 9.000% (9/100)
Epoch: 548
Loss: 0.024 | Acc: 99.274% (49637/50000)
Test results:
Loss: 0.626 | Acc: 86.250% (8625/10000)
Test results:
Loss: 4.936 | Acc: 10.000% (10/100)
Epoch: 549
Loss: 0.035 | Acc: 98.898% (49449/50000)
Test results:
Loss: 0.694 | Acc: 84.590% (8459/10000)
Test results:
Loss: 4.665 | Acc: 9.000% (9/100)
Epoch: 550
Loss: 0.194 | Acc: 93.634% (46817/50000)
Test results:
Loss: 0.834 | Acc: 80.290% (8029/10000)
Test results:
Loss: 4.799 | Acc: 12.000% (12/100)
Epoch: 551
Loss: 0.097 | Acc: 96.872% (48436/50000)
Test results:
Loss: 0.834 | Acc: 81.460% (8146/10000)
Test results:
Loss: 4.776 | Acc: 14.000% (14/100)
Epoch: 552
Loss: 0.075 | Acc: 97.476% (48738/50000)
Test results:
Loss: 0.721 | Acc: 83.820% (8382/10000)
Test results:
Loss: 5.521 | Acc: 10.000% (10/100)
Epoch: 553
Loss: 0.057 | Acc: 98.122% (49061/50000)
Test results:
Loss: 0.746 | Acc: 84.100% (8410/10000)
Test results:
Loss: 5.094 | Acc: 10.000% (10/100)
Epoch: 554
Loss: 0.049 | Acc: 98.442% (49221/50000)
Test results:
Loss: 0.658 | Acc: 85.230% (8523/10000)
Test results:
Loss: 4.521 | Acc: 9.000% (9/100)
Epoch: 555
Loss: 0.037 | Acc: 98.768% (49384/50000)
Test results:
Loss: 0.621 | Acc: 85.760% (8576/10000)
Test results:
Loss: 5.111 | Acc: 18.000% (18/100)
Epoch: 556
Loss: 0.041 | Acc: 98.672% (49336/50000)
Test results:
Loss: 0.805 | Acc: 82.940% (8294/10000)
Test results:
Loss: 4.792 | Acc: 11.000% (11/100)
Epoch: 557
Loss: 0.048 | Acc: 98.412% (49206/50000)
Test results:
Loss: 0.717 | Acc: 83.640% (8364/10000)
Test results:
Loss: 5.485 | Acc: 13.000% (13/100)
Epoch: 558
Loss: 0.035 | Acc: 98.896% (49448/50000)
Test results:
Loss: 0.659 | Acc: 84.550% (8455/10000)
Test results:
Loss: 4.764 | Acc: 11.000% (11/100)
Epoch: 559
Loss: 0.036 | Acc: 98.832% (49416/50000)
Test results:
Loss: 0.749 | Acc: 83.870% (8387/10000)
Test results:
Loss: 5.015 | Acc: 14.000% (14/100)
Epoch: 560
Loss: 0.045 | Acc: 98.546% (49273/50000)
Test results:
Loss: 0.637 | Acc: 85.530% (8553/10000)
Test results:
Loss: 5.535 | Acc: 8.000% (8/100)
Epoch: 561
Loss: 0.040 | Acc: 98.698% (49349/50000)
Test results:
Loss: 0.737 | Acc: 84.090% (8409/10000)
Test results:
Loss: 4.693 | Acc: 10.000% (10/100)
Epoch: 562
Loss: 0.036 | Acc: 98.832% (49416/50000)
Test results:
Loss: 0.859 | Acc: 82.830% (8283/10000)
Test results:
Loss: 5.624 | Acc: 9.000% (9/100)
Epoch: 563
Loss: 0.043 | Acc: 98.622% (49311/50000)
Test results:
Loss: 0.742 | Acc: 83.830% (8383/10000)
Test results:
Loss: 4.501 | Acc: 9.000% (9/100)
Epoch: 564
Loss: 0.035 | Acc: 98.858% (49429/50000)
Test results:
Loss: 0.799 | Acc: 82.850% (8285/10000)
Test results:
Loss: 4.815 | Acc: 11.000% (11/100)
Epoch: 565
Loss: 0.044 | Acc: 98.530% (49265/50000)
Test results:
Loss: 0.670 | Acc: 85.660% (8566/10000)
Test results:
Loss: 4.961 | Acc: 9.000% (9/100)
Epoch: 566
Loss: 0.035 | Acc: 98.852% (49426/50000)
Test results:
Loss: 0.684 | Acc: 84.640% (8464/10000)
Test results:
Loss: 5.010 | Acc: 10.000% (10/100)
Epoch: 567
Loss: 0.034 | Acc: 98.948% (49474/50000)
Test results:
Loss: 0.679 | Acc: 85.930% (8593/10000)
Test results:
Loss: 5.863 | Acc: 9.000% (9/100)
Epoch: 568
Loss: 0.051 | Acc: 98.310% (49155/50000)
Test results:
Loss: 0.712 | Acc: 83.850% (8385/10000)
Test results:
Loss: 4.453 | Acc: 12.000% (12/100)
Epoch: 569
Loss: 0.028 | Acc: 99.100% (49550/50000)
Test results:
Loss: 0.723 | Acc: 84.220% (8422/10000)
Test results:
Loss: 4.438 | Acc: 10.000% (10/100)
Epoch: 570
Loss: 0.046 | Acc: 98.472% (49236/50000)
Test results:
Loss: 0.678 | Acc: 85.190% (8519/10000)
Test results:
Loss: 5.064 | Acc: 11.000% (11/100)
Epoch: 571
Loss: 0.032 | Acc: 98.942% (49471/50000)
Test results:
Loss: 0.754 | Acc: 85.010% (8501/10000)
Test results:
Loss: 4.771 | Acc: 11.000% (11/100)
Epoch: 572
Loss: 0.043 | Acc: 98.552% (49276/50000)
Test results:
Loss: 0.678 | Acc: 84.950% (8495/10000)
Test results:
Loss: 4.901 | Acc: 9.000% (9/100)
Epoch: 573
Loss: 0.040 | Acc: 98.698% (49349/50000)
Test results:
Loss: 0.659 | Acc: 85.570% (8557/10000)
Test results:
Loss: 4.992 | Acc: 9.000% (9/100)
Epoch: 574
Loss: 0.029 | Acc: 99.068% (49534/50000)
Test results:
Loss: 0.782 | Acc: 82.540% (8254/10000)
Test results:
Loss: 5.088 | Acc: 12.000% (12/100)
Epoch: 575
Loss: 0.052 | Acc: 98.334% (49167/50000)
Test results:
Loss: 0.623 | Acc: 85.540% (8554/10000)
Test results:
Loss: 4.454 | Acc: 10.000% (10/100)
Epoch: 576
Loss: 0.040 | Acc: 98.724% (49362/50000)
Test results:
Loss: 0.752 | Acc: 83.740% (8374/10000)
Test results:
Loss: 5.414 | Acc: 10.000% (10/100)
Epoch: 577
Loss: 0.035 | Acc: 98.854% (49427/50000)
Test results:
Loss: 0.685 | Acc: 85.620% (8562/10000)
Test results:
Loss: 5.796 | Acc: 8.000% (8/100)
Epoch: 578
Loss: 0.043 | Acc: 98.624% (49312/50000)
Test results:
Loss: 0.598 | Acc: 86.670% (8667/10000)
Test results:
Loss: 5.955 | Acc: 10.000% (10/100)
Epoch: 579
Loss: 0.028 | Acc: 99.068% (49534/50000)
Test results:
Loss: 0.668 | Acc: 84.960% (8496/10000)
Test results:
Loss: 4.970 | Acc: 7.000% (7/100)
Epoch: 580
Loss: 0.045 | Acc: 98.498% (49249/50000)
Test results:
Loss: 0.835 | Acc: 82.590% (8259/10000)
Test results:
Loss: 4.497 | Acc: 6.000% (6/100)
Epoch: 581
Loss: 0.035 | Acc: 98.878% (49439/50000)
Test results:
Loss: 0.706 | Acc: 84.680% (8468/10000)
Test results:
Loss: 5.208 | Acc: 11.000% (11/100)
Epoch: 582
Loss: 0.031 | Acc: 99.008% (49504/50000)
Test results:
Loss: 0.731 | Acc: 84.150% (8415/10000)
Test results:
Loss: 5.236 | Acc: 10.000% (10/100)
Epoch: 583
Loss: 0.049 | Acc: 98.438% (49219/50000)
Test results:
Loss: 0.685 | Acc: 84.820% (8482/10000)
Test results:
Loss: 6.166 | Acc: 12.000% (12/100)
Epoch: 584
Loss: 0.036 | Acc: 98.848% (49424/50000)
Test results:
Loss: 0.656 | Acc: 85.700% (8570/10000)
Test results:
Loss: 5.782 | Acc: 7.000% (7/100)
Epoch: 585
Loss: 0.037 | Acc: 98.766% (49383/50000)
Test results:
Loss: 0.697 | Acc: 84.670% (8467/10000)
Test results:
Loss: 5.672 | Acc: 6.000% (6/100)
Epoch: 586
Loss: 0.036 | Acc: 98.830% (49415/50000)
Test results:
Loss: 0.738 | Acc: 84.960% (8496/10000)
Test results:
Loss: 5.357 | Acc: 10.000% (10/100)
Epoch: 587
Loss: 0.039 | Acc: 98.748% (49374/50000)
Test results:
Loss: 0.733 | Acc: 84.310% (8431/10000)
Test results:
Loss: 5.359 | Acc: 12.000% (12/100)
Epoch: 588
Loss: 0.038 | Acc: 98.756% (49378/50000)
Test results:
Loss: 0.636 | Acc: 86.280% (8628/10000)
Test results:
Loss: 5.803 | Acc: 9.000% (9/100)
Epoch: 589
Loss: 0.050 | Acc: 98.310% (49155/50000)
Test results:
Loss: 0.631 | Acc: 84.030% (8403/10000)
Test results:
Loss: 4.647 | Acc: 9.000% (9/100)
Epoch: 590
Loss: 0.030 | Acc: 99.074% (49537/50000)
Test results:
Loss: 0.668 | Acc: 85.820% (8582/10000)
Test results:
Loss: 5.387 | Acc: 11.000% (11/100)
Epoch: 591
Loss: 0.035 | Acc: 98.862% (49431/50000)
Test results:
Loss: 0.773 | Acc: 84.240% (8424/10000)
Test results:
Loss: 5.843 | Acc: 6.000% (6/100)
Epoch: 592
Loss: 0.037 | Acc: 98.856% (49428/50000)
Test results:
Loss: 0.774 | Acc: 84.020% (8402/10000)
Test results:
Loss: 5.527 | Acc: 8.000% (8/100)
Epoch: 593
Loss: 0.030 | Acc: 99.074% (49537/50000)
Test results:
Loss: 0.837 | Acc: 83.080% (8308/10000)
Test results:
Loss: 4.971 | Acc: 12.000% (12/100)
Epoch: 594
Loss: 0.046 | Acc: 98.478% (49239/50000)
Test results:
Loss: 0.748 | Acc: 84.110% (8411/10000)
Test results:
Loss: 5.532 | Acc: 11.000% (11/100)
Epoch: 595
Loss: 0.039 | Acc: 98.706% (49353/50000)
Test results:
Loss: 0.881 | Acc: 81.420% (8142/10000)
Test results:
Loss: 5.125 | Acc: 10.000% (10/100)
Epoch: 596
Loss: 0.044 | Acc: 98.556% (49278/50000)
Test results:
Loss: 0.621 | Acc: 86.280% (8628/10000)
Test results:
Loss: 5.395 | Acc: 8.000% (8/100)
Epoch: 597
Loss: 0.027 | Acc: 99.148% (49574/50000)
Test results:
Loss: 0.857 | Acc: 83.790% (8379/10000)
Test results:
Loss: 5.122 | Acc: 9.000% (9/100)
Epoch: 598
Loss: 0.038 | Acc: 98.758% (49379/50000)
Test results:
Loss: 0.681 | Acc: 85.490% (8549/10000)
Test results:
Loss: 5.679 | Acc: 10.000% (10/100)
Epoch: 599
Loss: 0.044 | Acc: 98.608% (49304/50000)
Test results:
Loss: 0.664 | Acc: 85.100% (8510/10000)
Test results:
Loss: 4.934 | Acc: 13.000% (13/100)
Epoch: 600
Loss: 0.231 | Acc: 92.396% (46198/50000)
Test results:
Loss: 0.774 | Acc: 79.800% (7980/10000)
Test results:
Loss: 4.348 | Acc: 9.000% (9/100)
Epoch: 601
Loss: 0.142 | Acc: 95.278% (47639/50000)
Test results:
Loss: 0.794 | Acc: 79.970% (7997/10000)
Test results:
Loss: 5.710 | Acc: 5.000% (5/100)
Epoch: 602
Loss: 0.102 | Acc: 96.618% (48309/50000)
Test results:
Loss: 0.945 | Acc: 79.170% (7917/10000)
Test results:
Loss: 5.423 | Acc: 9.000% (9/100)
Epoch: 603
Loss: 0.090 | Acc: 97.014% (48507/50000)
Test results:
Loss: 0.732 | Acc: 83.340% (8334/10000)
Test results:
Loss: 4.493 | Acc: 11.000% (11/100)
Epoch: 604
Loss: 0.082 | Acc: 97.304% (48652/50000)
Test results:
Loss: 1.097 | Acc: 77.510% (7751/10000)
Test results:
Loss: 4.994 | Acc: 9.000% (9/100)
Epoch: 605
Loss: 0.077 | Acc: 97.452% (48726/50000)
Test results:
Loss: 1.065 | Acc: 79.800% (7980/10000)
Test results:
Loss: 6.003 | Acc: 5.000% (5/100)
Epoch: 606
Loss: 0.081 | Acc: 97.320% (48660/50000)
Test results:
Loss: 0.774 | Acc: 82.690% (8269/10000)
Test results:
Loss: 4.932 | Acc: 9.000% (9/100)
Epoch: 607
Loss: 0.086 | Acc: 97.152% (48576/50000)
Test results:
Loss: 0.756 | Acc: 82.700% (8270/10000)
Test results:
Loss: 4.304 | Acc: 11.000% (11/100)
Epoch: 608
Loss: 0.089 | Acc: 97.022% (48511/50000)
Test results:
Loss: 0.769 | Acc: 82.720% (8272/10000)
Test results:
Loss: 4.829 | Acc: 10.000% (10/100)
Epoch: 609
Loss: 0.077 | Acc: 97.486% (48743/50000)
Test results:
Loss: 1.107 | Acc: 77.240% (7724/10000)
Test results:
Loss: 5.350 | Acc: 11.000% (11/100)
Epoch: 610
Loss: 0.082 | Acc: 97.258% (48629/50000)
Test results:
Loss: 0.767 | Acc: 82.710% (8271/10000)
Test results:
Loss: 4.304 | Acc: 11.000% (11/100)
Epoch: 611
Loss: 0.081 | Acc: 97.382% (48691/50000)
Test results:
Loss: 0.892 | Acc: 80.830% (8083/10000)
Test results:
Loss: 6.008 | Acc: 8.000% (8/100)
Epoch: 612
Loss: 0.083 | Acc: 97.254% (48627/50000)
Test results:
Loss: 0.916 | Acc: 81.170% (8117/10000)
Test results:
Loss: 5.007 | Acc: 6.000% (6/100)
Epoch: 613
Loss: 0.089 | Acc: 97.008% (48504/50000)
Test results:
Loss: 0.707 | Acc: 83.820% (8382/10000)
Test results:
Loss: 5.187 | Acc: 8.000% (8/100)
Epoch: 614
Loss: 0.080 | Acc: 97.390% (48695/50000)
Test results:
Loss: 0.764 | Acc: 82.030% (8203/10000)
Test results:
Loss: 5.110 | Acc: 9.000% (9/100)
Epoch: 615
Loss: 0.085 | Acc: 97.240% (48620/50000)
Test results:
Loss: 0.816 | Acc: 81.440% (8144/10000)
Test results:
Loss: 6.333 | Acc: 5.000% (5/100)
Epoch: 616
Loss: 0.073 | Acc: 97.592% (48796/50000)
Test results:
Loss: 0.796 | Acc: 83.100% (8310/10000)
Test results:
Loss: 5.882 | Acc: 8.000% (8/100)
Epoch: 617
Loss: 0.080 | Acc: 97.354% (48677/50000)
Test results:
Loss: 0.743 | Acc: 84.120% (8412/10000)
Test results:
Loss: 5.961 | Acc: 10.000% (10/100)
Epoch: 618
Loss: 0.082 | Acc: 97.246% (48623/50000)
Test results:
Loss: 0.769 | Acc: 83.180% (8318/10000)
Test results:
Loss: 4.555 | Acc: 9.000% (9/100)
Epoch: 619
Loss: 0.077 | Acc: 97.422% (48711/50000)
Test results:
Loss: 0.905 | Acc: 80.510% (8051/10000)
Test results:
Loss: 4.963 | Acc: 10.000% (10/100)
Epoch: 620
Loss: 0.079 | Acc: 97.398% (48699/50000)
Test results:
Loss: 0.791 | Acc: 83.280% (8328/10000)
Test results:
Loss: 5.771 | Acc: 8.000% (8/100)
Epoch: 621
Loss: 0.079 | Acc: 97.400% (48700/50000)
Test results:
Loss: 0.972 | Acc: 78.070% (7807/10000)
Test results:
Loss: 5.563 | Acc: 11.000% (11/100)
Epoch: 622
Loss: 0.079 | Acc: 97.286% (48643/50000)
Test results:
Loss: 0.730 | Acc: 83.080% (8308/10000)
Test results:
Loss: 4.959 | Acc: 11.000% (11/100)
Epoch: 623
Loss: 0.079 | Acc: 97.450% (48725/50000)
Test results:
Loss: 0.739 | Acc: 82.990% (8299/10000)
Test results:
Loss: 4.035 | Acc: 7.000% (7/100)
Epoch: 624
Loss: 0.082 | Acc: 97.328% (48664/50000)
Test results:
Loss: 0.824 | Acc: 82.040% (8204/10000)
Test results:
Loss: 5.065 | Acc: 7.000% (7/100)
Epoch: 625
Loss: 0.089 | Acc: 97.108% (48554/50000)
Test results:
Loss: 0.783 | Acc: 79.890% (7989/10000)
Test results:
Loss: 5.656 | Acc: 13.000% (13/100)
Epoch: 626
Loss: 0.078 | Acc: 97.448% (48724/50000)
Test results:
Loss: 0.890 | Acc: 80.870% (8087/10000)
Test results:
Loss: 4.973 | Acc: 11.000% (11/100)
Epoch: 627
Loss: 0.088 | Acc: 97.170% (48585/50000)
Test results:
Loss: 0.915 | Acc: 80.470% (8047/10000)
Test results:
Loss: 5.685 | Acc: 6.000% (6/100)
Epoch: 628
Loss: 0.074 | Acc: 97.570% (48785/50000)
Test results:
Loss: 0.739 | Acc: 82.520% (8252/10000)
Test results:
Loss: 4.682 | Acc: 9.000% (9/100)
Epoch: 629
Loss: 0.076 | Acc: 97.584% (48792/50000)
Test results:
Loss: 0.846 | Acc: 82.440% (8244/10000)
Test results:
Loss: 6.327 | Acc: 11.000% (11/100)
Epoch: 630
Loss: 0.079 | Acc: 97.414% (48707/50000)
Test results:
Loss: 0.744 | Acc: 83.010% (8301/10000)
Test results:
Loss: 5.595 | Acc: 7.000% (7/100)
Epoch: 631
Loss: 0.087 | Acc: 97.166% (48583/50000)
Test results:
Loss: 0.643 | Acc: 84.760% (8476/10000)
Test results:
Loss: 4.176 | Acc: 9.000% (9/100)
Epoch: 632
Loss: 0.070 | Acc: 97.698% (48849/50000)
Test results:
Loss: 0.915 | Acc: 80.990% (8099/10000)
Test results:
Loss: 5.539 | Acc: 12.000% (12/100)
Epoch: 633
Loss: 0.075 | Acc: 97.592% (48796/50000)
Test results:
Loss: 0.739 | Acc: 83.790% (8379/10000)
Test results:
Loss: 6.254 | Acc: 7.000% (7/100)
Epoch: 634
Loss: 0.075 | Acc: 97.548% (48774/50000)
Test results:
Loss: 0.767 | Acc: 81.800% (8180/10000)
Test results:
Loss: 4.802 | Acc: 10.000% (10/100)
Epoch: 635
Loss: 0.078 | Acc: 97.452% (48726/50000)
Test results:
Loss: 0.817 | Acc: 81.380% (8138/10000)
Test results:
Loss: 6.266 | Acc: 8.000% (8/100)
Epoch: 636
Loss: 0.086 | Acc: 97.180% (48590/50000)
Test results:
Loss: 0.943 | Acc: 78.930% (7893/10000)
Test results:
Loss: 4.423 | Acc: 12.000% (12/100)
Epoch: 637
Loss: 0.076 | Acc: 97.488% (48744/50000)
Test results:
Loss: 0.843 | Acc: 82.390% (8239/10000)
Test results:
Loss: 5.909 | Acc: 9.000% (9/100)
Epoch: 638
Loss: 0.076 | Acc: 97.560% (48780/50000)
Test results:
Loss: 0.662 | Acc: 84.030% (8403/10000)
Test results:
Loss: 5.113 | Acc: 13.000% (13/100)
Epoch: 639
Loss: 0.078 | Acc: 97.370% (48685/50000)
Test results:
Loss: 0.841 | Acc: 82.090% (8209/10000)
Test results:
Loss: 4.490 | Acc: 12.000% (12/100)
Epoch: 640
Loss: 0.085 | Acc: 97.216% (48608/50000)
Test results:
Loss: 0.740 | Acc: 83.470% (8347/10000)
Test results:
Loss: 5.804 | Acc: 6.000% (6/100)
Epoch: 641
Loss: 0.081 | Acc: 97.312% (48656/50000)
Test results:
Loss: 0.774 | Acc: 82.470% (8247/10000)
Test results:
Loss: 4.925 | Acc: 11.000% (11/100)
Epoch: 642
Loss: 0.073 | Acc: 97.596% (48798/50000)
Test results:
Loss: 0.740 | Acc: 83.740% (8374/10000)
Test results:
Loss: 4.940 | Acc: 5.000% (5/100)
Epoch: 643
Loss: 0.071 | Acc: 97.730% (48865/50000)
Test results:
Loss: 0.767 | Acc: 83.070% (8307/10000)
Test results:
Loss: 5.978 | Acc: 6.000% (6/100)
Epoch: 644
Loss: 0.078 | Acc: 97.518% (48759/50000)
Test results:
Loss: 0.706 | Acc: 83.290% (8329/10000)
Test results:
Loss: 4.760 | Acc: 6.000% (6/100)
Epoch: 645
Loss: 0.084 | Acc: 97.160% (48580/50000)
Test results:
Loss: 0.795 | Acc: 81.190% (8119/10000)
Test results:
Loss: 6.114 | Acc: 8.000% (8/100)
Epoch: 646
Loss: 0.085 | Acc: 97.192% (48596/50000)
Test results:
Loss: 0.747 | Acc: 83.050% (8305/10000)
Test results:
Loss: 5.125 | Acc: 12.000% (12/100)
Epoch: 647
Loss: 0.077 | Acc: 97.526% (48763/50000)
Test results:
Loss: 0.909 | Acc: 77.970% (7797/10000)
Test results:
Loss: 4.441 | Acc: 12.000% (12/100)
Epoch: 648
Loss: 0.074 | Acc: 97.564% (48782/50000)
Test results:
Loss: 0.713 | Acc: 83.540% (8354/10000)
Test results:
Loss: 4.448 | Acc: 8.000% (8/100)
Epoch: 649
Loss: 0.078 | Acc: 97.472% (48736/50000)
Test results:
Loss: 1.045 | Acc: 77.850% (7785/10000)
Test results:
Loss: 4.316 | Acc: 15.000% (15/100)
Epoch: 650
Loss: 0.295 | Acc: 90.372% (45186/50000)
Test results:
Loss: 0.803 | Acc: 79.310% (7931/10000)
Test results:
Loss: 5.195 | Acc: 8.000% (8/100)
Epoch: 651
Loss: 0.201 | Acc: 93.302% (46651/50000)
Test results:
Loss: 0.919 | Acc: 77.030% (7703/10000)
Test results:
Loss: 4.244 | Acc: 12.000% (12/100)
Epoch: 652
Loss: 0.188 | Acc: 93.760% (46880/50000)
Test results:
Loss: 0.756 | Acc: 81.350% (8135/10000)
Test results:
Loss: 4.996 | Acc: 9.000% (9/100)
Epoch: 653
Loss: 0.167 | Acc: 94.522% (47261/50000)
Test results:
Loss: 0.890 | Acc: 78.560% (7856/10000)
Test results:
Loss: 4.690 | Acc: 10.000% (10/100)
Epoch: 654
Loss: 0.170 | Acc: 94.554% (47277/50000)
Test results:
Loss: 0.747 | Acc: 81.350% (8135/10000)
Test results:
Loss: 4.686 | Acc: 10.000% (10/100)
Epoch: 655
Loss: 0.173 | Acc: 94.432% (47216/50000)
Test results:
Loss: 0.788 | Acc: 80.690% (8069/10000)
Test results:
Loss: 4.223 | Acc: 10.000% (10/100)
Epoch: 656
Loss: 0.177 | Acc: 94.168% (47084/50000)
Test results:
Loss: 0.719 | Acc: 81.460% (8146/10000)
Test results:
Loss: 4.667 | Acc: 10.000% (10/100)
Epoch: 657
Loss: 0.182 | Acc: 94.046% (47023/50000)
Test results:
Loss: 0.913 | Acc: 78.360% (7836/10000)
Test results:
Loss: 4.470 | Acc: 8.000% (8/100)
Epoch: 658
Loss: 0.166 | Acc: 94.570% (47285/50000)
Test results:
Loss: 0.808 | Acc: 79.330% (7933/10000)
Test results:
Loss: 4.493 | Acc: 9.000% (9/100)
Epoch: 659
Loss: 0.169 | Acc: 94.422% (47211/50000)
Test results:
Loss: 0.986 | Acc: 77.930% (7793/10000)
Test results:
Loss: 4.525 | Acc: 7.000% (7/100)
Epoch: 660
Loss: 0.169 | Acc: 94.480% (47240/50000)
Test results:
Loss: 0.792 | Acc: 78.750% (7875/10000)
Test results:
Loss: 4.349 | Acc: 6.000% (6/100)
Epoch: 661
Loss: 0.173 | Acc: 94.228% (47114/50000)
Test results:
Loss: 1.145 | Acc: 70.330% (7033/10000)
Test results:
Loss: 4.432 | Acc: 10.000% (10/100)
Epoch: 662
Loss: 0.192 | Acc: 93.654% (46827/50000)
Test results:
Loss: 0.837 | Acc: 81.010% (8101/10000)
Test results:
Loss: 5.160 | Acc: 7.000% (7/100)
Epoch: 663
Loss: 0.160 | Acc: 94.718% (47359/50000)
Test results:
Loss: 0.914 | Acc: 78.150% (7815/10000)
Test results:
Loss: 4.856 | Acc: 7.000% (7/100)
Epoch: 664
Loss: 0.167 | Acc: 94.476% (47238/50000)
Test results:
Loss: 0.746 | Acc: 81.030% (8103/10000)
Test results:
Loss: 4.466 | Acc: 9.000% (9/100)
Epoch: 665
Loss: 0.172 | Acc: 94.264% (47132/50000)
Test results:
Loss: 0.859 | Acc: 78.500% (7850/10000)
Test results:
Loss: 5.045 | Acc: 9.000% (9/100)
Epoch: 666
Loss: 0.162 | Acc: 94.798% (47399/50000)
Test results:
Loss: 1.205 | Acc: 72.910% (7291/10000)
Test results:
Loss: 5.532 | Acc: 7.000% (7/100)
Epoch: 667
Loss: 0.167 | Acc: 94.556% (47278/50000)
Test results:
Loss: 0.645 | Acc: 81.840% (8184/10000)
Test results:
Loss: 4.133 | Acc: 6.000% (6/100)
Epoch: 668
Loss: 0.168 | Acc: 94.374% (47187/50000)
Test results:
Loss: 0.868 | Acc: 79.740% (7974/10000)
Test results:
Loss: 6.173 | Acc: 8.000% (8/100)
Epoch: 669
Loss: 0.174 | Acc: 94.298% (47149/50000)
Test results:
Loss: 1.035 | Acc: 77.360% (7736/10000)
Test results:
Loss: 5.521 | Acc: 9.000% (9/100)
Epoch: 670
Loss: 0.170 | Acc: 94.372% (47186/50000)
Test results:
Loss: 1.536 | Acc: 62.540% (6254/10000)
Test results:
Loss: 4.766 | Acc: 10.000% (10/100)
Epoch: 671
Loss: 0.190 | Acc: 93.798% (46899/50000)
Test results:
Loss: 0.904 | Acc: 77.420% (7742/10000)
Test results:
Loss: 4.242 | Acc: 14.000% (14/100)
Epoch: 672
Loss: 0.162 | Acc: 94.494% (47247/50000)
Test results:
Loss: 0.904 | Acc: 77.250% (7725/10000)
Test results:
Loss: 4.294 | Acc: 15.000% (15/100)
Epoch: 673
Loss: 0.168 | Acc: 94.418% (47209/50000)
Test results:
Loss: 0.964 | Acc: 77.540% (7754/10000)
Test results:
Loss: 5.493 | Acc: 8.000% (8/100)
Epoch: 674
Loss: 0.164 | Acc: 94.600% (47300/50000)
Test results:
Loss: 0.804 | Acc: 80.680% (8068/10000)
Test results:
Loss: 4.839 | Acc: 7.000% (7/100)
Epoch: 675
Loss: 0.164 | Acc: 94.546% (47273/50000)
Test results:
Loss: 0.818 | Acc: 80.090% (8009/10000)
Test results:
Loss: 4.942 | Acc: 8.000% (8/100)
Epoch: 676
Loss: 0.163 | Acc: 94.630% (47315/50000)
Test results:
Loss: 0.724 | Acc: 81.600% (8160/10000)
Test results:
Loss: 5.255 | Acc: 9.000% (9/100)
Epoch: 677
Loss: 0.168 | Acc: 94.450% (47225/50000)
Test results:
Loss: 0.800 | Acc: 78.810% (7881/10000)
Test results:
Loss: 3.887 | Acc: 9.000% (9/100)
Epoch: 678
Loss: 0.164 | Acc: 94.670% (47335/50000)
Test results:
Loss: 0.737 | Acc: 80.620% (8062/10000)
Test results:
Loss: 4.388 | Acc: 14.000% (14/100)
Epoch: 679
Loss: 0.170 | Acc: 94.216% (47108/50000)
Test results:
Loss: 0.927 | Acc: 76.320% (7632/10000)
Test results:
Loss: 4.237 | Acc: 12.000% (12/100)
Epoch: 680
Loss: 0.164 | Acc: 94.604% (47302/50000)
Test results:
Loss: 0.845 | Acc: 80.010% (8001/10000)
Test results:
Loss: 4.877 | Acc: 8.000% (8/100)
Epoch: 681
Loss: 0.164 | Acc: 94.624% (47312/50000)
Test results:
Loss: 0.860 | Acc: 79.440% (7944/10000)
Test results:
Loss: 4.376 | Acc: 13.000% (13/100)
Epoch: 682
Loss: 0.172 | Acc: 94.336% (47168/50000)
Test results:
Loss: 0.801 | Acc: 79.850% (7985/10000)
Test results:
Loss: 5.406 | Acc: 7.000% (7/100)
Epoch: 683
Loss: 0.169 | Acc: 94.412% (47206/50000)
Test results:
Loss: 1.232 | Acc: 72.350% (7235/10000)
Test results:
Loss: 6.305 | Acc: 10.000% (10/100)
Epoch: 684
Loss: 0.171 | Acc: 94.366% (47183/50000)
Test results:
Loss: 0.699 | Acc: 81.580% (8158/10000)
Test results:
Loss: 3.841 | Acc: 12.000% (12/100)
Epoch: 685
Loss: 0.169 | Acc: 94.358% (47179/50000)
Test results:
Loss: 0.972 | Acc: 78.300% (7830/10000)
Test results:
Loss: 4.636 | Acc: 7.000% (7/100)
Epoch: 686
Loss: 0.167 | Acc: 94.410% (47205/50000)
Test results:
Loss: 0.903 | Acc: 78.130% (7813/10000)
Test results:
Loss: 3.882 | Acc: 10.000% (10/100)
Epoch: 687
Loss: 0.166 | Acc: 94.576% (47288/50000)
Test results:
Loss: 0.873 | Acc: 79.750% (7975/10000)
Test results:
Loss: 4.914 | Acc: 10.000% (10/100)
Epoch: 688
Loss: 0.160 | Acc: 94.778% (47389/50000)
Test results:
Loss: 0.790 | Acc: 79.880% (7988/10000)
Test results:
Loss: 4.036 | Acc: 11.000% (11/100)
Epoch: 689
Loss: 0.155 | Acc: 94.954% (47477/50000)
Test results:
Loss: 1.103 | Acc: 75.240% (7524/10000)
Test results:
Loss: 4.707 | Acc: 7.000% (7/100)
Epoch: 690
Loss: 0.182 | Acc: 93.964% (46982/50000)
Test results:
Loss: 0.767 | Acc: 80.360% (8036/10000)
Test results:
Loss: 4.766 | Acc: 10.000% (10/100)
Epoch: 691
Loss: 0.163 | Acc: 94.566% (47283/50000)
Test results:
Loss: 0.926 | Acc: 77.660% (7766/10000)
Test results:
Loss: 3.844 | Acc: 7.000% (7/100)
Epoch: 692
Loss: 0.170 | Acc: 94.334% (47167/50000)
Test results:
Loss: 1.103 | Acc: 74.170% (7417/10000)
Test results:
Loss: 4.771 | Acc: 10.000% (10/100)
Epoch: 693
Loss: 0.162 | Acc: 94.670% (47335/50000)
Test results:
Loss: 1.096 | Acc: 75.510% (7551/10000)
Test results:
Loss: 5.639 | Acc: 6.000% (6/100)
Epoch: 694
Loss: 0.170 | Acc: 94.464% (47232/50000)
Test results:
Loss: 1.016 | Acc: 75.760% (7576/10000)
Test results:
Loss: 4.586 | Acc: 12.000% (12/100)
Epoch: 695
Loss: 0.164 | Acc: 94.702% (47351/50000)
Test results:
Loss: 0.883 | Acc: 79.670% (7967/10000)
Test results:
Loss: 4.497 | Acc: 11.000% (11/100)
Epoch: 696
Loss: 0.160 | Acc: 94.768% (47384/50000)
Test results:
Loss: 0.790 | Acc: 79.720% (7972/10000)
Test results:
Loss: 4.558 | Acc: 7.000% (7/100)
Epoch: 697
Loss: 0.164 | Acc: 94.622% (47311/50000)
Test results:
Loss: 0.988 | Acc: 75.480% (7548/10000)
Test results:
Loss: 4.616 | Acc: 5.000% (5/100)
Epoch: 698
Loss: 0.168 | Acc: 94.436% (47218/50000)
Test results:
Loss: 0.964 | Acc: 77.990% (7799/10000)
Test results:
Loss: 4.615 | Acc: 6.000% (6/100)
Epoch: 699
Loss: 0.161 | Acc: 94.742% (47371/50000)
Test results:
Loss: 0.764 | Acc: 81.360% (8136/10000)
Test results:
Loss: 4.526 | Acc: 7.000% (7/100)
Epoch: 700
Loss: 0.456 | Acc: 85.222% (42611/50000)
Test results:
Loss: 0.858 | Acc: 78.010% (7801/10000)
Test results:
Loss: 4.781 | Acc: 9.000% (9/100)
Epoch: 701
Loss: 0.382 | Acc: 87.490% (43745/50000)
Test results:
Loss: 0.927 | Acc: 73.600% (7360/10000)
Test results:
Loss: 4.116 | Acc: 6.000% (6/100)
Epoch: 702
Loss: 0.374 | Acc: 87.860% (43930/50000)
Test results:
Loss: 0.876 | Acc: 76.410% (7641/10000)
Test results:
Loss: 4.099 | Acc: 9.000% (9/100)
Epoch: 703
Loss: 0.363 | Acc: 88.036% (44018/50000)
Test results:
Loss: 1.205 | Acc: 70.640% (7064/10000)
Test results:
Loss: 4.266 | Acc: 8.000% (8/100)
Epoch: 704
Loss: 0.354 | Acc: 88.280% (44140/50000)
Test results:
Loss: 1.058 | Acc: 69.390% (6939/10000)
Test results:
Loss: 4.508 | Acc: 10.000% (10/100)
Epoch: 705
Loss: 0.369 | Acc: 87.992% (43996/50000)
Test results:
Loss: 0.711 | Acc: 77.440% (7744/10000)
Test results:
Loss: 3.613 | Acc: 5.000% (5/100)
Epoch: 706
Loss: 0.348 | Acc: 88.526% (44263/50000)
Test results:
Loss: 0.943 | Acc: 74.320% (7432/10000)
Test results:
Loss: 3.895 | Acc: 11.000% (11/100)
Epoch: 707
Loss: 0.368 | Acc: 87.942% (43971/50000)
Test results:
Loss: 1.513 | Acc: 61.670% (6167/10000)
Test results:
Loss: 4.177 | Acc: 6.000% (6/100)
Epoch: 708
Loss: 0.354 | Acc: 88.384% (44192/50000)
Test results:
Loss: 1.587 | Acc: 58.530% (5853/10000)
Test results:
Loss: 4.004 | Acc: 10.000% (10/100)
Epoch: 709
Loss: 0.363 | Acc: 87.958% (43979/50000)
Test results:
Loss: 0.972 | Acc: 74.310% (7431/10000)
Test results:
Loss: 5.079 | Acc: 15.000% (15/100)
Epoch: 710
Loss: 0.362 | Acc: 88.226% (44113/50000)
Test results:
Loss: 1.380 | Acc: 64.600% (6460/10000)
Test results:
Loss: 3.740 | Acc: 10.000% (10/100)
Epoch: 711
Loss: 0.359 | Acc: 88.258% (44129/50000)
Test results:
Loss: 0.898 | Acc: 75.440% (7544/10000)
Test results:
Loss: 4.446 | Acc: 8.000% (8/100)
Epoch: 712
Loss: 0.358 | Acc: 88.322% (44161/50000)
Test results:
Loss: 1.084 | Acc: 69.490% (6949/10000)
Test results:
Loss: 3.850 | Acc: 12.000% (12/100)
Epoch: 713
Loss: 0.362 | Acc: 88.136% (44068/50000)
Test results:
Loss: 0.921 | Acc: 76.390% (7639/10000)
Test results:
Loss: 5.901 | Acc: 11.000% (11/100)
Epoch: 714
Loss: 0.353 | Acc: 88.314% (44157/50000)
Test results:
Loss: 0.845 | Acc: 76.860% (7686/10000)
Test results:
Loss: 3.761 | Acc: 12.000% (12/100)
Epoch: 715
Loss: 0.355 | Acc: 88.338% (44169/50000)
Test results:
Loss: 1.224 | Acc: 71.010% (7101/10000)
Test results:
Loss: 4.625 | Acc: 8.000% (8/100)
Epoch: 716
Loss: 0.382 | Acc: 87.420% (43710/50000)
Test results:
Loss: 1.112 | Acc: 72.890% (7289/10000)
Test results:
Loss: 4.645 | Acc: 5.000% (5/100)
Epoch: 717
Loss: 0.365 | Acc: 88.032% (44016/50000)
Test results:
Loss: 0.929 | Acc: 75.140% (7514/10000)
Test results:
Loss: 4.569 | Acc: 9.000% (9/100)
Epoch: 718
Loss: 0.367 | Acc: 87.820% (43910/50000)
Test results:
Loss: 1.115 | Acc: 70.810% (7081/10000)
Test results:
Loss: 4.315 | Acc: 10.000% (10/100)
Epoch: 719
Loss: 0.358 | Acc: 87.972% (43986/50000)
Test results:
Loss: 1.109 | Acc: 71.610% (7161/10000)
Test results:
Loss: 4.311 | Acc: 13.000% (13/100)
Epoch: 720
Loss: 0.363 | Acc: 88.226% (44113/50000)
Test results:
Loss: 0.957 | Acc: 75.140% (7514/10000)
Test results:
Loss: 4.096 | Acc: 8.000% (8/100)
Epoch: 721
Loss: 0.359 | Acc: 88.190% (44095/50000)
Test results:
Loss: 0.759 | Acc: 76.430% (7643/10000)
Test results:
Loss: 3.521 | Acc: 11.000% (11/100)
Epoch: 722
Loss: 0.363 | Acc: 88.038% (44019/50000)
Test results:
Loss: 0.802 | Acc: 77.170% (7717/10000)
Test results:
Loss: 4.085 | Acc: 11.000% (11/100)
Epoch: 723
Loss: 0.373 | Acc: 87.700% (43850/50000)
Test results:
Loss: 1.284 | Acc: 68.230% (6823/10000)
Test results:
Loss: 5.440 | Acc: 8.000% (8/100)
Epoch: 724
Loss: 0.354 | Acc: 88.216% (44108/50000)
Test results:
Loss: 0.824 | Acc: 75.280% (7528/10000)
Test results:
Loss: 3.575 | Acc: 16.000% (16/100)
Epoch: 725
Loss: 0.355 | Acc: 88.326% (44163/50000)
Test results:
Loss: 0.954 | Acc: 75.490% (7549/10000)
Test results:
Loss: 4.547 | Acc: 3.000% (3/100)
Epoch: 726
Loss: 0.364 | Acc: 88.078% (44039/50000)
Test results:
Loss: 1.108 | Acc: 70.080% (7008/10000)
Test results:
Loss: 5.167 | Acc: 5.000% (5/100)
Epoch: 727
Loss: 0.372 | Acc: 87.762% (43881/50000)
Test results:
Loss: 1.544 | Acc: 63.980% (6398/10000)
Test results:
Loss: 4.812 | Acc: 7.000% (7/100)
Epoch: 728
Loss: 0.362 | Acc: 87.934% (43967/50000)
Test results:
Loss: 0.787 | Acc: 76.360% (7636/10000)
Test results:
Loss: 3.733 | Acc: 9.000% (9/100)
Epoch: 729
Loss: 0.363 | Acc: 87.954% (43977/50000)
Test results:
Loss: 1.667 | Acc: 62.080% (6208/10000)
Test results:
Loss: 4.713 | Acc: 5.000% (5/100)
Epoch: 730
Loss: 0.370 | Acc: 87.676% (43838/50000)
Test results:
Loss: 1.173 | Acc: 66.540% (6654/10000)
Test results:
Loss: 4.075 | Acc: 9.000% (9/100)
Epoch: 731
Loss: 0.366 | Acc: 87.880% (43940/50000)
Test results:
Loss: 0.994 | Acc: 69.800% (6980/10000)
Test results:
Loss: 4.253 | Acc: 13.000% (13/100)
Epoch: 732
Loss: 0.357 | Acc: 88.026% (44013/50000)
Test results:
Loss: 0.815 | Acc: 77.990% (7799/10000)
Test results:
Loss: 3.881 | Acc: 8.000% (8/100)
Epoch: 733
Loss: 0.355 | Acc: 88.034% (44017/50000)
Test results:
Loss: 0.967 | Acc: 71.920% (7192/10000)
Test results:
Loss: 4.566 | Acc: 11.000% (11/100)
Epoch: 734
Loss: 0.355 | Acc: 88.332% (44166/50000)
Test results:
Loss: 1.219 | Acc: 69.600% (6960/10000)
Test results:
Loss: 4.941 | Acc: 13.000% (13/100)
Epoch: 735
Loss: 0.355 | Acc: 88.230% (44115/50000)
Test results:
Loss: 0.741 | Acc: 78.520% (7852/10000)
Test results:
Loss: 4.320 | Acc: 9.000% (9/100)
Epoch: 736
Loss: 0.348 | Acc: 88.400% (44200/50000)
Test results:
Loss: 0.931 | Acc: 74.030% (7403/10000)
Test results:
Loss: 4.759 | Acc: 6.000% (6/100)
Epoch: 737
Loss: 0.365 | Acc: 87.866% (43933/50000)
Test results:
Loss: 0.892 | Acc: 77.350% (7735/10000)
Test results:
Loss: 4.353 | Acc: 7.000% (7/100)
Epoch: 738
Loss: 0.350 | Acc: 88.384% (44192/50000)
Test results:
Loss: 0.861 | Acc: 75.170% (7517/10000)
Test results:
Loss: 3.898 | Acc: 5.000% (5/100)
Epoch: 739
Loss: 0.356 | Acc: 88.194% (44097/50000)
Test results:
Loss: 0.931 | Acc: 74.480% (7448/10000)
Test results:
Loss: 4.503 | Acc: 5.000% (5/100)
Epoch: 740
Loss: 0.378 | Acc: 87.360% (43680/50000)
Test results:
Loss: 0.997 | Acc: 70.720% (7072/10000)
Test results:
Loss: 3.511 | Acc: 14.000% (14/100)
Epoch: 741
Loss: 0.351 | Acc: 88.342% (44171/50000)
Test results:
Loss: 1.337 | Acc: 65.000% (6500/10000)
Test results:
Loss: 4.364 | Acc: 11.000% (11/100)
Epoch: 742
Loss: 0.347 | Acc: 88.476% (44238/50000)
Test results:
Loss: 1.004 | Acc: 72.520% (7252/10000)
Test results:
Loss: 4.323 | Acc: 5.000% (5/100)
Epoch: 743
Loss: 0.362 | Acc: 88.072% (44036/50000)
Test results:
Loss: 1.188 | Acc: 72.410% (7241/10000)
Test results:
Loss: 4.984 | Acc: 9.000% (9/100)
Epoch: 744
Loss: 0.350 | Acc: 88.342% (44171/50000)
Test results:
Loss: 1.141 | Acc: 71.700% (7170/10000)
Test results:
Loss: 5.256 | Acc: 8.000% (8/100)
Epoch: 745
Loss: 0.349 | Acc: 88.260% (44130/50000)
Test results:
Loss: 1.055 | Acc: 72.460% (7246/10000)
Test results:
Loss: 4.628 | Acc: 7.000% (7/100)
Epoch: 746
Loss: 0.360 | Acc: 88.090% (44045/50000)
Test results:
Loss: 1.199 | Acc: 70.970% (7097/10000)
Test results:
Loss: 4.746 | Acc: 9.000% (9/100)
Epoch: 747
Loss: 0.355 | Acc: 88.182% (44091/50000)
Test results:
Loss: 1.085 | Acc: 71.420% (7142/10000)
Test results:
Loss: 4.921 | Acc: 5.000% (5/100)
Epoch: 748
Loss: 0.360 | Acc: 88.120% (44060/50000)
Test results:
Loss: 0.929 | Acc: 75.080% (7508/10000)
Test results:
Loss: 4.691 | Acc: 6.000% (6/100)
Epoch: 749
Loss: 0.341 | Acc: 88.762% (44381/50000)
Test results:
Loss: 0.896 | Acc: 75.700% (7570/10000)
Test results:
Loss: 4.533 | Acc: 12.000% (12/100)

